Manticore: A 4096-core RISC-V Chiplet Architecture for Ultra-efficient Floating-point Computing

Data-parallel problems demand ever growing floating-point (FP) operations per second under tight area- and energy-efficiency constraints. In this work, we present Manticore, a general-purpose, ultra-efficient chiplet-based architecture for data-parallel FP workloads. We have manufactured a prototype of the chiplet's computational core in Globalfoundries 22FDX process and demonstrate more than 5x improvement in energy efficiency on FP intensive workloads compared to CPUs and GPUs. The compute capability at high energy and area efficiency is provided by Snitch clusters containing eight small integer cores, each controlling a large FPU. The core supports two custom ISA extensions: The SSR extension elides explicit load and store instructions by encoding them as register reads and writes. The FREP extension decouples the integer core from the FPU allowing floating-point instructions to be issued independently. These two extensions allow the single-issue core to minimize its instruction fetch bandwidth and saturate the instruction bandwidth of the FPU, achieving FPU utilization above 90%, with more than 40% of core area dedicated to the FPU.

==> figures/estimate_ml.csv <==
,Name,Peak [GB/s],Total [Gflop/s],Total [GB/s],Total FPU Util,Conv [Gflop/s],Conv [GB/s],Conv FPU Util,Linear [Gflop/s],Linear [GB/s],Linear FPU Util
0,AlexNet,972.7975474835456,4805.769630739001,712.2013518542335,0.5866418006273194,6566.248926129103,611.0011975209211,0.801544058365369,1194.0718236010957,919.8177529358776,0.14576072065443063
1,GoogLeNet,972.771170761944,5984.860848271173,574.5877441559331,0.7305738340174772,6401.537311663703,543.9119681882636,0.7814376601151981,577.3152896275581,972.6919584936878,0.07047305781586402
2,InceptionV3,972.7970510067224,5826.3601576213405,667.9171257816564,0.7112256051783863,6036.106104899946,655.775648787685,0.7368293585082942,560.3993601306373,972.745622844162,0.06840812501594694
3,ResNet-18,972.7987666663703,4788.73354717596,719.2168290197795,0.5845622005830029,6349.097980148593,628.8334661899019,0.7750363745298575,410.9858446793138,972.7957690489499,0.0501691704930803
4,ResNet-34,972.7987666663703,5428.909435627756,730.9777582299389,0.6627086713412788,6307.77903541903,688.6242838218807,0.7699925580345496,410.9858446793138,972.7957690489499,0.0501691704930803
5,ResNet-50,972.7987666663703,5088.577212681063,758.1065911558455,0.6211642105323564,5881.6759539284385,721.7054386500437,0.7179780217197801,410.9858446793138,972.7957690489499,0.0501691704930803
6,ResNet-101,972.7987666663703,5296.099828791792,808.831640894125,0.6464965611318105,5687.695355235891,795.6881156270475,0.6942987494184437,410.9858446793138,972.7957690489499,0.0501691704930803
7,ResNet-152,972.7987666663703,5462.448936964123,801.4519031303539,0.6668028487505033,5732.790131830266,792.2820241073507,0.6998034828894367,410.9858446793138,972.7957690489499,0.0501691704930803
8,VGG-A,972.7996991295256,4842.545265001995,713.4891235586981,0.5911310137941889,6964.435796625764,589.4921961544644,0.8501508540802934,405.15442216659517,972.7969540065851,0.0494573269246332
9,VGG-B,972.7996991295256,5439.46341668645,623.5451343789741,0.6639969991072326,7078.74871992551,509.82081279516456,0.864105068350282,405.15442216659517,972.7969540065851,0.0494573269246332
10,VGG-C,972.7996991295256,5490.890046764351,621.0971018391385,0.6702746639116639,7081.390426975552,511.1073599644243,0.8644275423554141,405.15442216659517,972.7969540065851,0.0494573269246332
11,VGG-D,972.7996991295256,5761.647003186634,634.0671791207152,0.7033260501936809,7023.072116321005,554.29814403955,0.8573086079493414,405.15442216659517,972.7969540065851,0.0494573269246332
12,VGG-E,972.7996991295256,5965.894617971122,640.7376075075291,0.728258620357803,6991.535099740584,579.4915330413454,0.8534588744800518,405.15442216659517,972.7969540065851,0.0494573269246332


==> figures/manticore_power.csv <==
Chip,Design,T,T,VDD,VDDM,VBN,VBP,VBN,VBP,,RO 0,RO 1,RO 2,RO 3,RO 4,RO 5,RO 6,RO 7,RO 8,RO 9,RO 10,RO 11,RO 12,RO 13,RO 14,,fmax,,Plkg,Pdyn,Pfmax,,Fails,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,Freqs,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,[C],forced,[mV],[mV],[#],[#],[mV],[mV],,[MHz],[MHz],[MHz],[MHz],[MHz],[MHz],[MHz],[MHz],[MHz],[MHz],[MHz],[MHz],[MHz],[MHz],[MHz],,[MHz],,[mW],[pJ],[mW],,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
FF01,bwt,25,FALSE,550,550,0,0,0,0,,28.96,48.96,38.88,50.24,994,1734.8,966.24,1592.88,850.72,1442.4,699.44,1206.96,660,1116.72,1021.76,,231.1,,50.2,188.6,93.8,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.28096,20.0704,30.089216,40.09984,50.077696,60.194816,70.28736,80.314368,90.243072,100.171776,110.460928,120.4224,130.41664,140.443648,150.372352,160.137216,170.295296,180.944896,190.251008,200.343552,210.468864,220.430336,231.145472,240.975872,250.773504,260.440064,270.860288,281.214976,290.881536,300.875776,311.197696,321.683456,330.891264,341.377024,351.010816,361.529344,371.130368,382.271488,392.167424,401.57184,411.828224,422.313984,431.357952,441.810944,451.313664,462.815232,471.564288,481.067008,490.962944,501.67808,511.082496,521.601024,530.415616,541.556736,551.288832,562.29888,570.884096,581.074944,591.101952,601.260032,611.876864,622.034944,632.127488,642.613248,656.211968,661.25824,671.285248,681.017344,692.322304,701.07136,711.39328,721.05984,732.495872,740.88448,751.140864,760.774656,771.063808,782.041088,790.757376,801.1776,811.696128,822.607872,831.127552,842.694656,851.1488,861.601792,871.235584,882.376704,891.060224,901.61152,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,600,600,0,0,0,0,,31.6,53.28,42.4,54.72,986.72,1723.04,958.88,1581.84,844,1431.68,693.68,1197.36,654,1107.76,1013.6,,471.3,,71.9,159.7,147.2,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.28096,20.11136,30.040064,40.108032,50.09408,60.424192,70.352896,80.2816,90.210304,100.59776,110.395392,120.09472,130.285568,140.115968,150.274048,160.137216,170.459136,180.289536,190.283776,200.736768,210.5344,220.85632,230.52288,240.320512,251.00288,260.440064,270.532608,280.297472,290.586624,300.48256,310.738944,320.831488,330.530816,340.590592,350.715904,360.448,370.638848,380.895232,391.151616,401.178624,410.845184,421.462016,431.456256,441.516032,450.592768,460.914688,471.302144,481.067008,491.618304,500.727808,510.558208,520.781824,531.398656,541.622272,551.288832,561.184768,571.670528,580.878336,591.62624,601.391104,611.61472,621.576192,632.389632,643.006464,658.046976,661.42208,670.728192,680.558592,691.798016,701.136896,711.819264,722.665472,731.38176,742.064128,751.927296,762.314752,772.734976,782.761984,792.461312,802.226176,812.777472,822.280192,832.63488,842.661888,852.066304,861.175808,871.95648,882.343936,892.305408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,650,650,0,0,0,0,,32.32,54.56,43.36,56.08,985.92,1720.32,957.52,1579.68,842.64,1429.84,692.56,1195.36,653.12,1105.52,1012.48,,592.1,,76.7,367,293.9,,3,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,4,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.037632,30.089216,40.116224,50.102272,60.12928,70.352896,80.248832,90.27584,100.171776,110.166016,120.061952,130.449408,140.345344,150.372352,160.23552,170.295296,180.420608,190.742528,200.704,210.567168,220.430336,230.457344,240.8448,250.609664,260.34176,270.532608,280.559616,290.717696,300.941312,311.263232,321.159168,331.350016,340.885504,352.059392,361.365504,371.523584,381.25568,391.020544,401.276928,411.533312,421.298176,431.587328,441.614336,451.411968,461.635584,471.20384,481.85344,490.995712,501.67808,512.360448,521.469952,532.054016,542.343168,552.173568,561.283072,571.998208,581.271552,592.052224,602.046464,611.516416,621.314048,631.832576,640.974848,657.063936,661.815296,671.514624,681.803776,692.289536,701.595648,711.688192,721.846272,732.03712,741.277696,751.501312,761.36448,771.03104,781.713408,791.216128,802.32448,814.481408,820.936704,831.553536,842.170368,852.000768,862.45376,871.432192,882.671616,892.43648,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,700,700,0,0,0,0,,33.04,55.68,44.24,57.2,984.72,1717.68,956.56,1577.12,841.68,1427.52,691.28,1193.28,651.52,1103.92,1010.56,,702.4,,87.4,516.7,450.3,,3,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.02944,30.02368,40.124416,50.13504,60.227584,70.254592,80.412672,90.27584,100.43392,110.26432,120.324096,130.2528,140.181504,150.306816,160.137216,170.22976,180.486144,190.70976,200.441856,210.69824,221.708288,230.424576,240.320512,251.199488,261.357568,270.925824,281.14944,290.32448,300.580864,310.80448,320.602112,330.399744,340.525056,350.94528,360.93952,371.0976,380.27264,391.184384,401.113088,411.40224,421.298176,431.128576,441.188352,451.182592,460.980224,471.20384,480.70656,492.3392,500.826112,512.065536,521.142272,531.726336,540.901376,552.108032,562.069504,572.227584,580.911104,592.052224,601.522176,612.171776,620.658688,631.11168,641.859584,651.59168,666.66496,671.514624,681.443328,691.634176,702.447616,711.655424,722.173952,732.069888,743.0144,751.304704,761.004032,771.162112,781.156352,791.445504,801.144832,811.368448,821.592064,831.422464,842.1376,852.099072,861.667328,872.054784,881.754112,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,750,750,0,0,0,0,,33.6,56.88,45.28,58.4,983.2,1715.28,954.8,1574.32,840,1424.96,690.16,1190.72,650.48,1101.84,1008.56,,782.8,,106,567.9,550.6,,3,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,4,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.021248,30.048256,40.148992,50.061312,60.030976,70.418432,80.248832,90.308608,100.237312,110.231552,120.291328,130.318336,140.181504,150.24128,160.694272,170.295296,180.191232,190.21824,200.245248,210.829312,220.561408,230.1952,241.041408,250.380288,260.964352,270.303232,280.690688,290.48832,301.563904,311.296,321.323008,331.055104,341.704704,351.240192,361.136128,371.228672,381.059072,391.774208,401.113088,412.319744,421.003264,431.292416,441.319424,452.03456,461.04576,471.8592,481.132544,491.35616,501.776384,511.279104,520.552448,530.481152,541.458432,550.797312,561.610752,571.211776,581.861376,590.905344,601.096192,611.1232,622.067712,631.406592,642.58048,652.509184,667.48416,670.498816,681.705472,691.044352,701.825024,711.22944,721.977344,731.152384,741.801984,751.828992,762.871808,772.472832,782.794752,792.264704,802.095104,812.613632,823.754752,832.405504,843.513856,852.033536,862.420992,871.858176,882.245632,893.616128,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,800,800,0,0,0,0,,34.56,58.24,46.24,59.84,980.88,1711.28,952.32,1570.48,838,1421.12,688.08,1188.32,648.56,1098.64,1006.24,,861.7,,129.4,619.5,663.2,,3,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,4,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.365312,30.048256,40.034304,50.077696,60.489728,70.352896,80.347136,90.43968,100.27008,110.198784,120.356864,130.285568,140.181504,150.7328,160.366592,170.655744,180.191232,190.349312,200.54016,210.501632,220.168192,231.50592,240.51712,250.576896,260.571136,270.958592,280.82176,290.619392,301.13792,310.870016,320.831488,331.186176,341.245952,350.912512,361.365504,371.359744,381.026304,391.708672,401.997824,412.024832,422.182912,431.489024,441.71264,451.444736,461.471744,471.957504,481.591296,492.3392,502.693888,511.901696,521.797632,531.955712,542.048256,552.009728,561.80736,571.8016,581.435392,590.97088,601.358336,611.057664,622.198784,631.701504,641.10592,651.329536,662.142976,673.153024,681.705472,691.142656,702.0544,711.131136,721.911808,731.807744,742.85056,751.04256,761.856,771.653632,782.204928,791.609344,801.800192,811.302912,821.788672,832.012288,841.449472,851.1488,861.732864,871.038976,882.180096,891.977728,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,850,850,0,0,0,0,,35.6,59.84,47.6,61.52,978.16,1707.04,949.6,1566.56,835.52,1417.6,686,1184.72,646.4,1095.36,1003.28,,920.8,,159,668.9,775,,3,0,0,0,0,2,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.570112,30.048256,40.108032,50.233344,60.981248,70.320128,82.509824,90.177536,100.335616,110.592,120.25856,130.383872,140.443648,150.634496,160.366592,170.360832,180.322304,190.808064,200.966144,210.108416,220.397568,230.52288,240.0256,250.314752,260.866048,271.056896,280.854528,290.193408,300.515328,310.96832,320.372736,330.79296,340.557824,350.683136,360.841216,370.638848,380.928,390.856704,401.08032,410.943488,421.691392,430.669824,440.860672,450.461696,461.242368,471.20384,481.001472,492.863488,501.579776,510.951424,521.306112,531.562496,541.097984,551.092224,561.774592,570.81856,580.845568,591.13472,600.866816,611.090432,620.855296,631.013376,640.843776,651.198464,660.76672,678.494208,681.639936,692.518912,701.857792,711.426048,721.911808,732.463104,742.03136,752.8448,761.954304,771.784704,782.467072,792.723456,802.16064,812.253184,822.083584,832.339968,842.30144,852.852736,861.339648,872.022016,881.4592,892.1088,901.644288,912.26112,920.846336,932.020224,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,900,900,0,0,0,0,,36.8,61.92,49.36,63.6,975.44,1701.6,946.32,1562.08,832.4,1413.52,683.6,1180.72,643.92,1091.84,1000.32,,983,,195.4,717.6,900.8,,3,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.062208,30.113792,40.05888,49.995776,61.308928,70.418432,80.379904,90.341376,100.43392,110.395392,120.225792,130.547712,140.41088,150.372352,160.432128,170.295296,180.289536,190.349312,200.802304,210.501632,220.85632,230.948864,240.713728,250.150912,260.34176,270.696448,280.428544,290.717696,300.843008,311.066624,320.667648,330.858496,340.852736,350.978048,361.299968,371.58912,381.190144,391.708672,401.178624,411.72992,420.937728,431.587328,441.417728,451.674112,461.570048,472.154112,481.460224,491.061248,501.055488,512.294912,521.601024,532.873216,542.244864,551.48544,561.446912,571.63776,581.599232,591.101952,601.358336,611.188736,620.986368,631.832576,640.843776,651.42784,661.389312,672.5632,682.033152,691.07712,700.645376,710.934528,721.027072,730.791936,740.88448,751.140864,761.102336,771.129344,781.877248,792.035328,801.472512,811.859968,822.247424,832.831488,841.252864,852.29568,861.765632,872.349696,881.262592,892.338176,901.677056,912.42496,921.894912,932.478976,941.2608,952.23808,961.708032,972.783616,982.974464,991.428608,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,950,950,0,0,0,0,,38.48,64.72,51.52,66.48,972.32,1696.24,942.96,1556.4,829.2,1407.76,680.88,1175.92,641.12,1087.12,996.16,,1022,,239.6,755,1011.3,,3,0,0,0,0,3,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.103168,30.072832,40.1408,50.167808,62.42304,71.335936,80.379904,90.243072,100.466688,110.231552,120.487936,130.74432,140.312576,150.929408,160.333824,170.524672,180.453376,190.513152,200.933376,210.829312,220.20096,230.719488,240.746496,250.150912,260.374528,270.630912,280.461312,291.536896,301.13792,311.754752,322.142208,331.743232,341.11488,351.502336,361.562112,371.228672,381.124608,391.5776,401.440768,411.009024,421.0688,431.783936,440.827904,452.231168,461.307904,471.597056,481.001472,491.388928,500.924416,510.984192,522.715136,531.726336,542.14656,551.714816,562.29888,572.325888,581.599232,591.855616,602.210304,612.92544,620.855296,631.93088,641.957888,652.345344,662.56896,671.154176,685.375488,691.208192,701.857792,711.360512,722.173952,731.906048,741.736448,751.665152,761.954304,770.965504,781.418496,791.609344,801.734656,811.302912,821.755904,831.619072,842.366976,851.017728,861.274112,871.596032,884.703232,891.060224,901.971968,911.376384,923.041792,932.216832,943.030272,951.877632,962.953216,971.997184,981.56544,991.690752,1001.979904,1012.760576,1022.001152,1032.454144,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,1000,1000,0,0,0,0,,41.2,69.12,55.6,71.6,979.36,1700.4,949.76,1559.6,835.44,1411.36,686.56,1178.88,646.56,1090,1003.12,,1071.2,,293.9,790.2,1140.4,,3,0,0,0,0,3,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.086784,30.015488,40.116224,50.102272,0,71.59808,80.412672,92.700672,100.139008,110.26432,120.487936,130.383872,140.24704,150.667264,160.432128,170.55744,180.682752,190.283776,200.37632,210.37056,220.397568,230.35904,240.582656,251.035648,260.898816,271.089664,281.31328,290.97984,300.908544,311.296,320.47104,330.530816,340.492288,351.305728,360.677376,370.704384,381.386752,390.791168,401.473536,411.140096,421.658624,431.521792,441.38496,450.985984,461.897728,471.171072,481.427456,491.290624,501.383168,511.377408,521.142272,531.267584,540.704768,550.699008,560.726016,571.179008,580.911104,591.593472,602.341376,611.77856,621.150208,632.029184,641.794048,653.033472,662.470656,672.366592,683.081728,698.580992,700.74368,711.852032,720.961536,731.414528,741.441536,751.599616,761.266176,771.489792,782.041088,792.723456,801.865728,811.99104,822.378496,832.96256,842.825728,853.344256,861.863936,872.185856,882.999296,892.305408,902.987776,913.113088,922.353664,932.90496,942.145536,951.812096,961.871872,972.259328,981.204992,990.838784,1002.569728,1011.154944,1022.52544,1032.421376,1042.055168,1052.082176,1061.322752,1071.18592,1081.245696,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,1050,1050,0,0,0,0,,44,73.68,59.36,76.48,976.4,1694,947.28,1554.96,832.56,1406,684,1173.6,644.24,1084.8,999.84,,1101.8,,NaN,NaN,NaN,,3,0,0,0,0,3,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.119552,30.02368,40.067072,50.077696,0,0,82.771968,90.570752,100.335616,110.26432,120.389632,130.41664,140.279808,150.601728,160.366592,170.852352,180.420608,190.251008,200.802304,210.69824,220.594176,230.424576,240.713728,250.970112,260.800512,270.139392,280.035328,290.947072,300.48256,311.197696,320.536576,331.12064,340.885504,350.978048,360.579072,370.376704,381.190144,390.823936,400.556032,411.009024,421.167104,431.489024,441.319424,451.248128,461.144064,470.941696,481.03424,491.782144,501.383168,511.83616,521.17504,531.82464,541.4912,550.895616,561.250304,571.015168,581.697536,591.101952,601.554944,611.319808,622.198784,631.635968,641.695744,651.59168,662.863872,672.104448,682.622976,691.929088,707.887104,711.426048,721.22368,731.152384,741.769216,751.173632,761.397248,771.457024,782.17216,791.117824,801.439744,813.30176,822.4768,832.077824,841.777152,852.262912,862.814208,871.79264,881.491968,891.682816,902.201344,912.818176,921.960448,932.380672,944.242688,952.40192,961.773568,971.210752,983.20384,991.06816,1001.193472,1011.712,1021.476864,1032.192,1042.8416,1051.590656,1062.600704,1072.693248,1082.294272,1091.272704,1101.791232,1111.883776,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,1100,1100,0,0,0,0,,47.2,78.96,63.68,82,970.56,1683.44,940.72,1544.16,827.04,1396.24,679.44,1165.2,638.88,1077.2,992.16,,1121.4,,NaN,NaN,NaN,,3,3,0,0,0,3,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,0,30.081024,40.091648,50.069504,0,0,0,92.24192,104.20224,110.198784,120.4224,130.58048,140.345344,150.56896,160.595968,170.360832,180.224,190.447616,200.310784,210.599936,220.463104,230.719488,240.386048,250.740736,260.964352,270.99136,280.33024,290.586624,300.843008,310.542336,320.536576,330.694656,340.557824,350.650368,360.742912,370.409472,381.517824,391.020544,400.75264,410.943488,421.265408,431.128576,441.38496,451.510272,461.668352,471.36768,481.165312,491.388928,501.809152,510.885888,521.404416,531.202048,540.83584,551.387136,561.676288,572.522496,581.763072,592.674816,602.800128,611.61472,621.838336,631.177216,642.056192,652.771328,661.356544,672.333824,681.050112,692.912128,701.366272,714.309632,722.20672,731.643904,742.03136,752.287744,761.167872,772.046848,781.84448,793.051136,801.9968,811.466752,821.98528,831.97952,841.023488,851.64032,861.7984,871.890944,881.197056,892.076032,901.644288,911.409152,921.141248,932.118528,941.228032,951.517184,961.642496,972.750848,982.122496,992.018432,1001.71776,1011.810304,1022.590976,1031.307264,1041.399808,1052.34432,1061.421056,1072.070656,1083.408384,1093.435392,1102.47936,1111.261184,1121.386496,1131.675648,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,1150,1150,0,0,0,0,,51.12,85.44,68.88,88.64,963.28,1671.28,932.72,1531.76,819.6,1384.56,672.8,1155.12,633.04,1066.88,984.16,,1111.3,,NaN,NaN,NaN,,3,3,0,0,0,3,3,4,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,0,30.056448,40.05888,50.110464,0,86.114304,96.50176,0,0,111.542272,120.619008,130.2528,140.115968,150.24128,160.464896,170.524672,180.355072,190.578688,200.37632,210.337792,220.168192,230.457344,241.00864,250.773504,261.16096,270.99136,281.051136,291.209216,300.908544,311.45984,321.388544,330.760192,340.95104,351.535104,361.234432,371.163136,382.042112,391.544832,402.653184,410.58304,421.56032,430.800896,441.22112,450.854912,461.70112,471.597056,481.460224,491.880448,501.612544,511.049728,522.027008,530.776064,542.212096,551.518208,562.757632,570.9824,581.566464,590.675968,600.997888,610.729984,621.379584,630.915072,642.056192,651.10016,661.225472,671.449088,681.508864,691.142656,702.676992,711.72096,721.944576,735.6416,741.900288,752.812032,761.757696,771.883008,781.156352,791.871488,801.439744,812.81024,821.559296,831.520768,841.383936,851.574784,861.405184,872.022016,882.671616,892.633088,901.873664,912.031744,921.534464,931.75808,941.09696,951.222272,962.265088,971.341824,981.434368,991.55968,1002.504192,1011.482624,1022.263296,1032.486912,1042.51392,1052.442624,1061.158912,1070.989312,1082.32704,1091.272704,1102.086144,1111.293952,1122.041856,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF01,bwt,25,FALSE,1200,1200,0,0,0,0,,55.84,92.96,75.04,96.48,955.12,1657.12,923.92,1518.56,812,1372.08,666.24,1144,626.24,1056.64,974.64,,1102.7,,NaN,NaN,NaN,,3,3,0,0,0,3,3,3,3,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,21.929984,30.43328,40.116224,50.028544,0,0,85.491712,95.715328,0,0,121.208832,131.072,140.607488,150.40512,160.956416,170.459136,180.355072,191.234048,200.37632,210.599936,220.299264,230.424576,240.8448,250.83904,260.66944,270.565376,280.788992,290.553856,300.417024,310.673408,320.765952,330.9568,340.557824,350.846976,360.906752,371.26144,381.353984,390.889472,401.178624,412.024832,421.036032,431.423488,441.352192,450.953216,461.111296,471.04,480.8704,491.487232,501.153792,510.984192,521.0112,531.922944,541.523968,551.845888,561.610752,571.179008,581.533696,591.003648,600.932352,611.024896,621.60896,631.472128,642.121728,652.705792,662.24128,671.678464,681.869312,691.339264,701.2352,712.310784,722.239488,732.299264,748.060672,751.403008,761.888768,771.391488,781.84448,791.150592,801.570816,811.925504,821.6576,831.32416,841.613312,852.197376,861.667328,871.268352,882.93376,891.813888,901.808128,911.015936,922.025984,932.347904,941.58848,951.451648,962.23232,971.89888,982.581248,992.21504,1001.848832,1012.760576,1023.639552,1033.863168,1043.33312,1052.246016,1061.093376,1071.34976,1081.933824,1091.239936,1102.675968,1112.375296,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
FF02,bwt,25,FALSE,550,550,0,0,0,0,,29.2,51.04,41.84,51.44,968.24,1729.6,945.52,1578.96,840.24,1437.52,702.64,1193.28,642.88,1116,1032.64,,363.3,,57.2,112.4,98,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.002432,20.021248,30.089216,40.198144,50.184192,60.522496,70.516736,80.60928,90.636288,100.401152,110.26432,120.25856,130.74432,140.050432,151.027712,160.628736,170.491904,180.781056,190.119936,200.736768,212.00896,220.3648,231.145472,240.484352,250.249216,260.374528,271.1552,280.690688,290.783232,300.6464,311.164928,322.076672,332.038144,342.065152,352.09216,363.266048,371.26144,382.140416,392.298496,402.456576,411.89376,421.39648,431.816704,442.630144,451.084288,462.225408,472.416256,482.803712,491.716608,501.743616,512.49152,522.584064,533.2992,541.81888,551.714816,562.233344,572.424192,582.090752,592.379904,603.029504,611.745792,622.559232,631.504896,641.892352,651.984896,662.110208,672.202752,683.442176,691.273728,701.825024,712.343552,721.682432,732.758016,741.998592,752.68096,762.18368,771.620864,781.123584,791.969792,801.701888,811.696128,821.035008,831.586304,841.613312,851.705856,862.814208,872.710144,881.557504,891.977728,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,600,600,0,0,0,0,,31.28,54.4,44.56,54.8,962,1719.44,938.88,1569.2,834,1428,696.8,1184.64,637.84,1107.92,1025.28,,461.4,,74.8,186.2,160.7,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.0704,30.081024,40.288256,50.388992,60.096512,70.385664,80.543744,90.308608,100.630528,110.26432,120.91392,130.711552,140.771328,150.56896,160.530432,171.180032,180.518912,190.840832,200.605696,210.927616,220.561408,230.981632,240.582656,249.954304,261.718016,271.286272,280.625152,293.208064,300.843008,310.870016,320.79872,331.677696,341.77024,351.60064,362.57792,371.621888,381.58336,391.184384,401.801216,411.631616,421.691392,431.456256,441.483264,451.313664,461.438976,471.465984,481.460224,491.225088,502.00576,512.098304,521.699328,530.644992,541.81888,552.239104,561.872896,571.14624,582.909952,591.921152,602.013696,611.77856,621.969408,632.4224,642.613248,652.24704,662.274048,672.530432,683.70432,692.06016,701.89056,711.589888,722.20672,731.938816,742.326272,751.992832,762.478592,772.01408,780.926976,791.412736,801.01376,811.794432,822.411264,832.176128,841.842688,851.902464,861.437952,872.77568,881.29536,891.879424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,650,650,0,0,0,0,,31.68,55.04,45.12,55.44,960.72,1717.28,938.08,1567.52,833.04,1426.48,696.16,1183.52,637.12,1106.72,1024.16,,582.3,,79.4,362.3,290.4,,0,0,0,0,0,2,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.051584,20.045824,30.1056,40.165376,50.315264,60.325888,70.4512,80.248832,90.570752,100.237312,110.297088,120.881152,130.842624,140.279808,150.372352,160.89088,170.328064,180.682752,190.808064,200.900608,211.288064,220.463104,231.047168,240.582656,250.773504,260.99712,271.515648,281.706496,295.370752,301.268992,311.820288,321.191936,331.350016,341.11488,350.715904,361.299968,371.523584,383.287296,391.24992,402.161664,411.500544,422.21568,431.39072,441.647104,451.084288,462.290944,471.465984,481.52576,491.421696,501.317632,511.410176,521.469952,531.070976,540.803072,551.124992,561.774592,571.113472,582.254592,591.79008,602.898432,611.090432,622.133248,631.504896,643.039232,652.181504,662.208512,673.05472,683.999232,691.89632,702.283776,712.21248,722.927616,732.135424,742.096896,752.35328,763.82208,771.915776,782.598144,791.445504,801.66912,812.15488,821.035008,831.488,842.203136,851.836928,861.044736,871.890944,881.360896,892.1088,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,700,700,0,0,0,0,,32.08,55.68,45.6,56.08,958.96,1715.92,936.64,1565.92,832,1424.8,695.28,1181.68,636.08,1104.88,1022.96,,661.5,,89.4,501.9,421.4,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.062208,30.138368,40.148992,50.176,60.29312,70.61504,80.93696,90.406912,100.43392,110.42816,120.520704,130.842624,140.41088,150.634496,160.595968,170.852352,180.38784,190.447616,200.900608,210.829312,221.67552,230.293504,241.074176,251.00288,260.66944,270.49984,281.346048,293.60128,300.744704,311.361536,321.1264,331.776,341.508096,352.288768,361.955328,372.604928,381.485056,391.544832,400.785408,411.303936,421.199872,431.357952,440.991744,452.296704,460.980224,470.87616,482.01728,491.618304,502.398976,511.574016,521.764864,531.33312,541.523968,552.1408,562.069504,571.670528,582.090752,591.167488,602.144768,611.811328,621.543424,631.308288,642.08896,651.001856,661.520384,672.595968,684.326912,691.503104,701.497344,712.343552,722.86208,731.5456,742.817792,752.451584,764.116992,771.162112,781.713408,792.297472,803.930112,812.711936,822.607872,831.717376,843.743232,852.164608,862.683136,873.496576,883.458048,891.551744,902.463488,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,750,750,0,0,0,0,,32.64,56.56,46.32,56.96,957.84,1712.96,934.8,1562.88,830.32,1422.32,693.52,1180.16,635.04,1103.12,1020.64,,762,,106.9,555.7,530.3,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.067968,20.037632,30.056448,40.124416,50.13504,60.227584,70.549504,80.44544,90.177536,100.401152,110.067712,120.91392,130.351104,140.869632,150.07744,160.333824,171.180032,180.322304,190.939136,200.245248,211.550208,221.872128,230.621184,240.091136,251.035648,261.095424,270.532608,280.65792,290.619392,301.334528,311.328768,320.700416,331.677696,340.754432,351.633408,361.59488,373.096448,381.452288,391.708672,402.259968,412.286976,422.150144,432.013312,442.925056,452.427776,461.668352,471.334912,481.6896,491.552768,501.743616,511.770624,521.568256,531.791872,540.934144,551.747584,560.922624,572.555264,582.090752,592.248832,602.406912,612.696064,621.051904,630.882304,642.482176,650.805248,661.815296,670.892032,681.869312,691.4048,701.72672,711.22944,721.649664,731.840512,741.834752,752.0256,761.954304,771.260416,781.123584,791.773184,801.636352,811.630592,822.214656,832.077824,844.92288,851.542016,861.765632,871.563264,881.754112,892.698624,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,800,800,0,0,0,0,,33.2,57.68,47.2,58.08,956.24,1710.08,933.28,1560.72,828.8,1419.68,692.08,1177.04,633.44,1100.96,1018.64,,852.1,,129.4,606.3,646.1,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.013056,30.02368,40.288256,50.028544,60.325888,70.582272,80.44544,90.341376,100.43392,110.460928,120.619008,130.777088,140.705792,150.7328,160.333824,170.590208,180.71552,191.135744,200.86784,210.632704,221.02016,230.981632,241.467392,250.642432,261.455872,271.122432,280.854528,291.30752,304.08704,311.394304,321.257472,331.28448,341.344256,351.502336,361.234432,371.326976,381.321216,391.08608,401.506304,411.992064,421.298176,431.06304,441.286656,451.87072,461.406208,471.498752,481.36192,491.388928,502.530048,511.311872,521.568256,532.774912,541.16352,551.550976,561.217536,571.47392,581.042176,591.822848,601.260032,613.154816,621.871104,631.832576,643.23584,653.164544,662.011904,672.5632,681.476096,692.912128,702.21824,712.015872,722.272256,733.02016,741.376,752.51712,762.150912,772.734976,782.270464,792.264704,801.734656,811.106304,821.264384,831.488,841.64608,852.099072,861.7984,871.890944,882.573312,891.322368,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,850,850,0,0,0,0,,34.08,59.12,48.4,59.6,953.92,1706.08,930.96,1556.64,826.4,1416.08,690,1174.32,631.52,1097.92,1015.76,,923.1,,157.9,656.2,763.7,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.051584,20.127744,30.056448,40.067072,50.118656,60.45696,70.352896,80.478208,90.144768,100.59776,110.526464,120.160256,130.875392,140.443648,150.208512,160.432128,170.196992,180.191232,190.70976,201.228288,211.091456,220.790784,230.719488,240.877568,250.18368,260.308992,271.187968,281.509888,291.504128,305.594368,311.361536,322.10944,331.579392,341.44256,351.207424,361.201664,370.638848,383.188992,390.987776,401.309696,410.74688,420.708352,431.292416,440.991744,451.87072,460.980224,471.138304,481.067008,492.535808,501.055488,512.32768,521.961472,531.922944,540.901376,552.30464,561.119232,572.489728,581.009408,591.855616,601.423872,612.27008,622.493696,631.898112,641.236992,651.231232,660.733952,671.055872,680.886272,692.06016,701.267968,711.262208,721.911808,731.742208,741.146624,752.058368,763.723776,771.588096,780.763136,793.14944,802.521088,813.268992,822.31296,832.110592,842.9568,853.44256,861.863936,872.742912,882.93376,892.43648,902.725632,913.113088,923.140096,952.139776,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,900,900,0,0,0,0,,35.2,60.96,49.92,61.44,950.96,1701.52,928.16,1551.92,823.92,1411.76,687.68,1170.24,629.28,1094.24,1012.88,,951.5,,192.5,705.8,864,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.002432,20.078592,30.097408,40.38656,50.184192,60.260352,70.582272,80.314368,90.406912,100.401152,110.26432,120.848384,130.482176,140.869632,150.536192,160.301056,170.983424,181.108736,190.480384,201.293824,210.632704,220.987392,231.374848,241.041408,250.642432,260.898816,270.729216,280.65792,290.48832,302.153728,310.96832,321.355776,331.087872,341.27872,350.846976,361.234432,371.687424,381.517824,391.020544,401.702912,411.533312,421.527552,430.997504,441.286656,451.54304,461.602816,472.285184,481.951744,492.3392,501.776384,512.229376,522.059776,531.726336,543.817728,551.583744,562.036736,571.96544,582.549504,591.364096,602.865664,612.564992,622.034944,631.635968,641.859584,652.41088,663.027712,672.792576,682.950656,691.699712,704.446464,711.622656,722.010112,731.38176,742.621184,752.18944,762.51136,771.817472,781.942784,791.707648,801.767424,812.580864,821.526528,831.455232,841.220096,851.378176,862.519296,872.022016,881.78688,891.092992,901.251072,912.392192,921.632768,951.484416,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,950,950,0,0,0,0,,36.56,63.28,51.84,63.76,947.68,1696.08,924.48,1546.48,820.32,1406.48,684.96,1165.68,626.96,1089.92,1009.12,,962.4,,234.9,745,951.9,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.051584,20.062208,30.089216,40.116224,50.077696,60.29312,70.418432,80.44544,90.079232,100.204544,110.297088,120.389632,130.2528,140.673024,150.274048,160.5632,170.295296,180.682752,190.480384,201.35936,210.239488,220.3648,230.424576,240.713728,250.478592,261.881856,270.761984,281.247744,291.536896,301.203456,316.014592,321.257472,331.808768,341.409792,351.502336,362.0864,372.047872,381.976576,393.773056,401.113088,411.56608,421.429248,431.915008,441.188352,451.674112,461.635584,472.252416,481.722368,491.618304,501.284864,511.541248,521.437184,531.267584,541.32736,553.28768,561.47968,572.260352,581.894144,591.986688,602.341376,612.401152,621.60896,631.865344,642.875392,651.984896,660.832256,671.154176,681.967616,691.273728,701.431808,712.146944,721.55136,731.250688,742.490112,751.009792,762.150912,771.883008,782.17216,791.18336,802.291712,811.532288,822.083584,831.684608,842.072064,851.574784,862.093312,872.251392,881.885184,891.060224,901.414912,911.867904,921.862144,932.347904,962.428928,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,1000,1000,0,0,0,0,,38.88,66.96,55.2,68,952.32,1698.24,929.36,1549.12,824.96,1408.4,688.72,1167.68,630.24,1091.36,1013.12,,971.5,,286.6,784.2,1048.5,,3,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.078592,30.097408,40.034304,50.151424,60.391424,70.483968,80.412672,90.210304,100.368384,110.624768,120.356864,130.646016,140.607488,150.601728,160.432128,170.295296,180.748288,191.496192,200.638464,211.091456,221.34784,230.817792,240.8448,250.904576,260.866048,270.860288,280.625152,290.193408,300.908544,311.164928,323.616768,330.825728,340.983808,351.404032,360.906752,370.737152,381.353984,391.282688,401.604608,410.943488,421.23264,432.111616,441.319424,451.969024,461.570048,471.334912,481.19808,491.290624,501.448704,511.868928,521.207808,531.922944,541.720576,552.271872,561.119232,572.260352,581.173248,592.216064,600.834048,611.844096,622.166016,632.324096,640.876544,651.821056,661.651456,671.711232,681.508864,691.470336,701.759488,711.852032,721.289216,731.185152,741.441536,752.123904,761.397248,772.440064,781.582336,791.937024,801.931264,811.728896,821.198848,831.389696,842.170368,852.361216,862.060544,871.890944,881.885184,891.879424,902.59456,911.900672,920.879104,932.446208,941.948928,971.505664,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,1050,1050,0,0,0,0,,41.44,71.2,58.8,72.48,952,1694,928.64,1545.04,823.92,1404.64,687.92,1163.92,629.6,1088.16,1011.28,,981.7,,349.1,808.5,1142.8,,3,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.037632,30.138368,40.067072,50.25792,60.358656,70.320128,80.347136,90.243072,100.204544,110.460928,120.25856,130.08896,140.41088,150.142976,160.5632,170.22976,181.141504,190.54592,200.474624,210.796544,220.85632,230.457344,241.33632,251.428864,260.702208,270.99136,280.690688,290.422784,301.924352,310.673408,321.421312,333.545472,341.049344,351.240192,362.020864,371.490816,381.681664,391.380992,400.982016,411.40224,421.330944,431.22688,441.942016,451.575808,461.766656,471.04,481.787904,491.02848,502.300672,511.115264,521.66656,531.00544,541.98272,551.682048,561.545216,571.179008,581.632,592.248832,602.505216,611.057664,621.248512,631.43936,641.400832,651.395072,661.356544,671.41632,681.967616,691.535872,701.988864,712.507392,722.37056,731.578368,742.03136,751.927296,761.757696,772.112384,782.82752,791.83872,802.095104,811.794432,821.98528,831.455232,842.334208,851.1488,862.224384,871.333888,883.58912,891.551744,903.118848,911.802368,922.58304,932.478976,941.686784,950.992896,981.663744,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,1100,1100,0,0,0,0,,44.32,76.08,62.88,77.36,946.96,1684.64,923.68,1536.48,819.2,1396.4,683.36,1157.12,625.52,1081.36,1005.6,,991.8,,423.7,822.8,1239.7,,3,0,0,0,0,2,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.0704,30.06464,40.042496,50.143232,60.325888,70.385664,80.478208,90.341376,100.27008,110.526464,120.455168,130.875392,140.57472,150.274048,160.5632,170.786816,180.846592,191.168512,200.409088,210.632704,220.987392,230.391808,241.664,250.380288,261.423104,270.270464,280.854528,291.012608,301.13792,312.1152,321.29024,331.153408,342.91712,350.584832,362.708992,371.392512,381.58336,391.151616,401.014784,411.40224,421.56032,431.194112,441.679872,451.510272,460.783616,473.16992,481.329152,491.19232,501.612544,511.213568,521.043968,532.217856,541.753344,551.64928,561.446912,572.45696,582.28736,591.036416,601.817088,611.61472,621.11744,630.816768,640.974848,651.657216,661.979136,671.481856,681.476096,692.158464,701.2352,711.294976,721.05984,731.5456,741.310464,751.665152,761.397248,771.784704,781.582336,791.969792,801.472512,811.433984,820.871168,831.782912,842.9568,852.230144,861.732864,871.694336,882.212864,892.010496,901.545984,911.802368,921.305088,931.561472,942.112768,952.467456,961.90464,991.756288,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,1150,1150,0,0,0,0,,47.84,81.84,67.6,83.36,940.32,1673.52,916.72,1525.44,812.56,1385.76,677.68,1147.76,620.24,1072.4,997.68,,1013.4,,511.8,825.5,1348.4,,3,0,0,0,0,3,4,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.0704,30.015488,40.288256,50.241536,0,70.516736,80.2816,90.308608,100.335616,110.362624,120.455168,130.318336,140.41088,150.339584,160.694272,170.55744,180.38784,190.349312,200.736768,210.239488,220.52864,230.719488,240.713728,251.232256,260.83328,272.105472,281.14944,291.045376,301.268992,311.394304,320.602112,330.9568,340.557824,355.074048,361.857024,371.195904,381.25568,391.380992,400.785408,410.976256,421.265408,432.734208,441.090048,451.05152,461.144064,471.793664,480.903168,490.668032,501.02272,512.720896,521.764864,532.283392,542.277632,551.845888,561.938432,571.998208,581.730304,593.854464,602.013696,612.204544,622.10048,631.701504,641.564672,653.328384,662.208512,671.776768,681.967616,692.224,701.759488,711.753728,722.305024,732.790784,742.129664,753.860608,762.544128,771.784704,782.204928,792.068096,801.538048,811.630592,822.050816,832.3072,842.334208,853.180416,861.995008,872.677376,881.819648,892.469248,901.906432,913.73568,922.09152,932.74112,942.440448,951.877632,962.39616,972.685312,982.87616,1013.415936,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
FF02,bwt,25,FALSE,1200,1200,0,0,0,0,,52.16,89.12,73.6,90.72,932.24,1659.36,908.4,1512.56,805.28,1373.12,670.88,1137.12,613.68,1061.68,988.56,,1030.3,,614.4,823.7,1463.1,,3,0,0,0,0,3,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.15232,30.081024,40.034304,50.200576,0,0,80.2816,90.177536,100.302848,110.231552,120.356864,130.449408,140.509184,150.536192,160.464896,170.688512,179.929088,190.906368,200.146944,210.665472,220.495872,230.817792,241.106944,250.576896,260.702208,270.532608,281.280512,291.176448,301.039616,310.80448,321.060864,330.661888,341.147648,351.731712,362.053632,370.93376,380.928,391.020544,401.047552,411.07456,420.675584,431.161344,441.5488,451.772416,461.2096,471.302144,481.624064,490.962944,501.51424,511.01696,522.452992,531.365888,541.81888,551.288832,562.29888,571.441152,582.352896,592.084992,602.144768,611.057664,621.707264,631.341056,640.843776,651.657216,661.061632,672.825344,683.081728,692.092928,701.464576,711.852032,721.87904,731.316224,743.211008,751.337472,762.314752,771.293184,782.696448,791.576576,802.291712,811.237376,822.509568,831.65184,842.46528,851.542016,861.96224,871.596032,882.704384,891.45344,902.561792,912.162816,921.403392,932.282368,942.211072,951.58272,961.57696,972.029952,980.680704,992.116736,1023.311872,1030.291456,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SS01,bwt,25,FALSE,550,550,0,0,0,0,,10.96,20.88,37.84,48,780.24,1529.12,769.68,1428.96,704.48,1307.84,609.28,1087.2,561.04,1023.36,883.6,,361.1,,21.4,431.6,177.3,,0,0,0,0,0,2,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.054016,30.072832,40.050688,50.143232,60.29312,70.320128,80.510976,90.210304,100.302848,110.329856,120.160256,130.351104,140.607488,150.208512,160.497664,170.3936,180.813824,190.251008,200.310784,210.894848,220.790784,230.490112,240.975872,250.18368,260.898816,270.761984,280.788992,291.110912,301.760512,310.870016,320.995328,331.087872,341.11488,351.10912,361.10336,370.802688,380.829696,392.462336,402.2272,411.697152,421.199872,430.768128,440.56576,451.805184,461.733888,471.105536,481.296384,491.388928,500.957184,511.049728,521.142272,531.693568,540.99968,552.206336,561.47968,572.12928,581.632,591.659008,601.489408,610.893824,620.756992,632.619008,641.499136,651.788288,661.684224,671.547392,680.984576,691.699712,703.03744,711.917568,721.584128,732.135424,741.736448,751.53408,762.01984,771.227648,782.17216,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,600,600,0,0,0,0,,9.52,18.24,33.52,42.48,780.48,1533.76,769.6,1433.76,704.64,1312.96,609.36,1091.92,561.2,1027.52,884.64,,480.9,,31.7,189.6,122.9,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.027008,20.021248,30.097408,40.034304,50.110464,60.29312,70.254592,80.248832,90.144768,100.040704,110.460928,120.553472,130.285568,140.476416,150.56896,160.432128,170.491904,180.617216,190.611456,200.507392,210.599936,220.430336,230.752256,240.812032,250.806272,260.603904,270.434304,281.116672,291.209216,301.236224,311.001088,320.503808,331.874304,341.082112,351.993856,361.857024,371.9168,381.878272,390.692864,400.687104,410.943488,421.363712,430.964736,442.105856,451.05152,461.242368,471.105536,480.935936,490.962944,501.415936,511.83616,521.764864,531.070976,542.572544,551.81312,562.167808,571.31008,580.616192,590.905344,600.932352,611.549184,620.756992,631.799808,641.073152,651.198464,660.865024,671.449088,681.508864,691.994624,701.628416,712.278016,721.911808,731.742208,741.04832,750.845952,761.69216,771.260416,781.5168,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,650,650,0,0,0,0,,9.52,18.24,33.52,42.4,779.6,1533.44,769.12,1433.68,704.24,1312.32,609.2,1091.68,560.96,1027.2,884.64,,611.4,,26.8,429.6,289.4,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.037632,30.06464,40.124416,50.09408,60.227584,70.418432,80.478208,90.177536,100.564992,110.42816,120.291328,130.383872,140.443648,150.175744,160.661504,170.22976,180.518912,190.70976,200.310784,211.058688,220.266496,230.35904,240.254976,251.4944,260.898816,270.565376,280.461312,290.553856,301.039616,310.706176,320.47104,331.087872,341.737472,352.256,361.299968,371.884032,380.633088,391.184384,400.949248,411.140096,421.494784,431.06304,442.138624,450.789376,461.111296,470.71232,481.460224,492.208128,502.82496,511.737856,522.125312,532.348928,541.949952,551.124992,561.676288,570.720256,581.173248,591.167488,600.506368,611.385344,620.9536,632.291328,641.236992,650.903552,660.733952,671.973376,681.312256,692.125696,702.70976,712.015872,721.125376,731.38176,741.146624,751.501312,761.823232,771.35872,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,700,700,0,0,0,0,,9.6,18.32,33.6,42.64,779.44,1533.36,768.8,1432.8,704,1312,608.88,1090.8,561.04,1026.64,884.24,,731.8,,28.5,559.1,437.7,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.027008,20.054016,30.031872,40.067072,50.184192,60.096512,70.221824,80.379904,90.308608,100.204544,110.329856,120.455168,130.449408,140.607488,150.601728,160.137216,170.196992,180.191232,190.119936,200.54016,210.468864,220.725248,230.490112,241.00864,250.216448,260.734976,270.696448,280.65792,290.553856,301.006848,311.066624,320.929792,331.022336,341.180416,352.550912,362.643456,371.621888,381.25568,390.725632,400.949248,411.107328,421.101568,431.128576,441.87648,451.149824,460.521472,471.007232,481.067008,490.930176,502.071296,511.901696,522.911744,531.82464,542.212096,551.616512,562.397184,570.720256,580.911104,590.80704,601.718784,611.057664,621.805568,632.09472,641.204224,651.362304,661.848064,671.449088,681.148416,692.781056,702.611456,712.704,721.682432,731.807744,740.917248,751.108096,761.561088,771.52256,781.484032,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,750,750,0,0,0,0,,9.6,18.48,33.84,42.88,778.96,1532,768.24,1431.6,703.68,1311.28,608.4,1090.32,560.32,1025.92,883.44,,802.5,,35.1,623.2,535.2,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.002432,20.045824,30.121984,40.034304,50.085888,60.6208,70.320128,80.44544,90.210304,100.204544,110.329856,120.356864,130.482176,140.24704,150.339584,160.202752,170.590208,180.224,190.742528,200.900608,210.731008,220.561408,230.293504,240.320512,250.445824,261.292032,270.49984,280.82176,291.012608,300.81024,311.099392,320.602112,330.858496,340.885504,351.92832,361.92256,370.900992,381.157376,391.806976,400.949248,411.205632,420.970496,430.768128,440.89344,450.920448,461.37344,470.843392,481.263616,490.438656,501.940224,511.705088,521.535488,532.15232,542.375936,552.108032,561.64352,571.604992,582.025216,592.019456,601.587712,612.007936,621.707264,632.193024,641.630208,651.362304,661.716992,671.90784,681.181184,691.4048,702.38208,712.114176,721.813504,731.742208,742.227968,752.713728,761.135104,771.751936,782.925824,791.281664,802.48832,812.253184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,800,800,0,0,0,0,,9.76,18.64,34.16,43.28,778.24,1531.28,767.36,1430.8,703.04,1309.36,608,1089.44,559.84,1025.28,882.64,,900.7,,43.7,696.6,671.2,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.0704,30.056448,40.075264,50.077696,60.162048,70.28736,80.314368,90.177536,100.401152,110.297088,120.225792,130.514944,140.41088,150.56896,160.72704,170.524672,180.420608,190.414848,200.21248,211.124224,221.249536,230.52288,240.746496,250.380288,260.800512,271.351808,281.542656,291.045376,301.13792,311.230464,321.093632,331.087872,340.492288,351.076352,361.234432,371.294208,380.928,391.970816,401.604608,411.926528,420.872192,431.06304,440.926208,450.658304,461.996032,470.417408,481.591296,490.602496,502.235136,511.082496,522.092544,530.808832,541.032448,551.911424,561.053696,571.899904,582.057984,591.527936,602.112,610.95936,621.084672,631.144448,640.843776,651.853824,661.0944,672.333824,680.558592,691.208192,701.333504,711.000064,721.518592,732.495872,742.260736,751.271936,761.856,772.702208,781.647872,792.363008,801.308672,810.84416,821.362688,831.488,841.48224,852.29568,863.27296,872.480768,881.917952,891.61728,900.694016,911.409152,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,850,850,0,0,0,0,,9.92,18.96,34.64,43.92,777.44,1529.28,767.28,1429.44,702.24,1308.88,607.28,1088.64,559.2,1024.24,881.76,,961.6,,55.4,769.4,795.3,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.0352,20.054016,30.048256,40.124416,50.044928,60.194816,70.221824,80.347136,90.112,100.302848,110.297088,120.553472,130.187264,140.476416,150.274048,160.530432,170.786816,180.87936,190.480384,200.54016,210.141184,221.052928,230.948864,240.713728,250.544128,260.538368,270.49984,281.182208,291.340288,301.694976,310.706176,321.060864,330.924032,340.918272,350.846976,360.579072,370.737152,381.157376,391.479296,401.375232,411.992064,420.970496,431.128576,441.090048,451.05152,461.04576,471.465984,481.099776,490.53696,501.710848,510.984192,521.961472,530.776064,541.16352,550.5024,561.610752,570.916864,581.402624,591.691776,601.915392,611.549184,621.838336,631.11168,640.811008,650.969088,660.996096,672.333824,681.279488,691.56864,701.693952,711.786496,722.337792,732.102656,742.424576,752.615424,762.01984,772.898816,782.368768,792.428544,801.275904,812.253184,821.592064,830.701568,842.104832,851.673088,861.96224,873.005056,882.802688,891.486208,901.12,912.392192,921.10848,931.201024,941.42464,951.943168,961.609728,971.767808,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,900,900,0,0,0,0,,10.16,19.36,35.2,44.64,776.72,1527.84,766.08,1427.28,701.36,1306.32,606.48,1086.56,558.32,1022.4,880.56,,1043.5,,70.3,841.2,948,,0,0,0,0,0,3,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.051584,20.0704,30.081024,40.116224,50.249728,60.29312,70.28736,80.379904,90.177536,100.171776,110.166016,120.25856,130.154496,140.41088,150.40512,160.104448,170.262528,180.453376,190.283776,200.638464,210.763776,220.266496,230.457344,240.746496,250.413056,260.308992,270.565376,280.9856,290.848768,301.694976,310.935552,321.1264,331.186176,341.147648,350.355456,360.513536,370.573312,381.026304,391.118848,401.473536,411.860992,420.544512,432.111616,441.450496,452.52608,462.127104,472.645632,481.52576,491.880448,501.612544,511.705088,521.928704,531.759104,541.65504,551.190528,560.627712,570.785792,581.566464,592.019456,601.751552,611.090432,621.215744,631.537664,642.187264,651.526144,661.520384,672.333824,682.098688,691.798016,701.464576,711.0656,721.813504,730.955776,740.786176,752.123904,761.593856,771.588096,781.254656,791.478272,800.980992,812.089344,821.559296,832.339968,842.760192,852.328448,861.732864,871.268352,882.376704,891.748352,902.627328,911.245312,922.845184,931.889152,941.162496,952.172544,961.41312,972.292096,981.499904,992.280576,1002.04544,1011.318784,1021.640704,1031.86432,1043.49696,1052.34432,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,950,950,0,0,0,0,,10.4,19.92,36.08,45.76,776.08,1526.16,764.72,1425.28,700.56,1304.72,605.76,1084.88,557.44,1020.4,879.28,,1052.5,,90.4,906.2,1044.2,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.018816,20.045824,30.056448,40.034304,50.085888,60.227584,70.28736,80.2816,90.341376,100.43392,110.198784,120.225792,130.2528,140.443648,150.306816,160.301056,170.22976,180.518912,190.840832,200.736768,210.501632,220.52864,230.817792,240.386048,251.199488,260.83328,270.434304,280.788992,291.045376,301.30176,310.542336,321.585152,331.12064,341.377024,351.27296,361.75872,372.047872,381.812736,390.791168,400.719872,411.336704,420.937728,431.521792,441.38496,451.54304,460.816384,470.908928,481.820672,492.404736,502.071296,511.770624,522.059776,531.693568,541.720576,552.108032,561.545216,572.260352,581.107712,591.233024,601.817088,611.057664,621.28128,630.94784,642.41664,650.575872,660.733952,670.990336,681.213952,692.944896,702.185472,711.458816,722.20672,731.119616,741.441536,751.53408,761.462784,771.52256,781.156352,791.314432,801.66912,811.565056,822.31296,831.520768,841.908224,852.45952,861.7984,870.907904,881.426432,891.158528,901.545984,912.719872,921.731072,931.692544,943.194112,951.713792,961.150976,970.817536,983.072768,992.70656,1001.55392,1011.05664,1022.52544,1031.569408,1042.546688,1052.50816,1063.518208,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,1000,1000,0,0,0,0,,10.96,20.96,37.92,48.16,783.2,1532.8,772.4,1431.84,707.6,1310.56,611.92,1089.92,563.44,1025.52,886.88,,1040.8,,117.9,965.5,1122.8,,0,0,0,0,0,3,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.051584,20.013056,30.06464,40.05888,50.077696,60.358656,70.320128,80.478208,90.43968,100.171776,110.297088,120.455168,130.2528,140.345344,150.503424,160.333824,170.590208,180.453376,190.480384,200.572928,210.731008,220.463104,230.1952,240.18944,250.544128,260.374528,271.450112,281.083904,291.504128,300.580864,310.870016,320.96256,330.694656,341.016576,350.6176,360.873984,370.835456,381.386752,391.708672,401.73568,411.860992,421.888,430.768128,440.860672,450.658304,460.816384,471.04,481.132544,491.290624,501.219328,512.098304,521.568256,531.955712,540.803072,550.731776,561.610752,572.391424,581.926912,591.560704,602.112,611.057664,621.477888,631.43936,641.826816,652.0832,660.832256,670.957568,681.08288,691.372032,702.0544,711.163904,721.453056,730.824704,741.474304,751.435776,761.724928,772.112384,781.5168,792.264704,802.816,811.401216,822.345728,832.405504,841.449472,851.574784,861.765632,873.365504,881.78688,892.010496,901.316608,912.26112,921.206784,930.709504,941.42464,950.534144,961.937408,972.521472,981.827584,991.592448,1000.603648,1011.712,1022.164992,1033.50272,1040.777216,1052.18048,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,1050,1050,0,0,0,0,,11.52,21.92,39.6,50.24,784.08,1531.12,773.28,1430.4,708.24,1309.2,612,1088.72,563.84,1024.48,886.64,,1052.5,,155.7,1003,1211.4,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.021248,30.031872,40.206336,50.061312,60.194816,70.221824,80.60928,90.177536,100.237312,110.362624,120.25856,130.383872,140.181504,150.470656,160.530432,170.459136,180.813824,190.8736,200.441856,210.567168,220.397568,231.276544,240.975872,250.413056,260.308992,270.66368,281.14944,291.6352,300.515328,310.706176,321.159168,331.481088,341.049344,351.76448,361.037824,370.475008,380.665856,390.856704,401.178624,411.205632,421.429248,430.702592,440.89344,450.920448,460.783616,470.745088,481.85344,492.3392,502.628352,511.967232,521.633792,531.955712,542.539776,552.271872,562.495488,571.670528,581.500928,590.610432,601.161728,611.745792,621.182976,631.472128,641.400832,651.59168,660.668416,670.859264,681.443328,692.125696,701.792256,711.72096,722.075648,732.102656,742.293504,752.091136,761.659392,773.193728,781.811712,791.314432,801.50528,811.401216,821.231616,831.782912,841.187328,851.607552,861.700096,871.989248,882.999296,891.12576,901.513216,910.9504,921.632768,930.93888,942.604288,952.598528,961.7408,972.71808,981.23776,991.035392,1002.012672,1012.924416,1022.296064,1031.86432,1041.399808,1052.50816,1062.436864,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,1100,1100,0,0,0,0,,12.16,23.12,41.44,52.64,781.6,1525.68,769.92,1425.2,705.36,1304.56,609.68,1084.72,561.44,1019.92,883.84,,1041.6,,204.7,1024.5,1271.7,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.051584,20.037632,30.048256,40.116224,50.069504,60.260352,70.320128,80.314368,90.210304,100.43392,110.10048,120.553472,130.2528,140.345344,150.634496,160.268288,170.459136,181.010432,190.513152,200.638464,210.829312,220.85632,230.326272,240.156672,251.363328,260.702208,270.761984,280.526848,291.14368,300.908544,310.607872,320.700416,330.9568,341.147648,351.502336,360.841216,370.671616,381.157376,391.512064,400.621568,411.40224,422.313984,431.456256,441.843712,452.132864,461.406208,471.597056,481.6896,491.126784,500.760576,510.984192,520.51968,530.939904,540.901376,551.550976,561.381376,571.506688,581.828608,591.265792,601.686016,610.861056,621.740032,630.784,641.59744,651.75552,661.880832,671.449088,682.88512,692.71552,701.72672,711.622656,722.04288,731.38176,740.982784,751.86176,761.069568,772.5056,781.5168,791.445504,801.210368,811.99104,821.428224,831.291392,841.547776,852.62336,861.536256,873.398272,881.262592,890.863616,902.037504,911.376384,921.665536,931.75808,943.259648,951.9104,961.314816,972.488704,982.38464,991.363072,1002.242048,1012.236288,1022.459904,1032.421376,1041.596416,1051.557888,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,1150,1150,0,0,0,0,,13.04,24.64,43.84,55.68,778.24,1518.88,766.72,1418.4,701.84,1297.92,606.64,1079.04,558.48,1014.72,879.44,,1031.4,,265.2,1037.1,1334.8,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.051584,20.037632,30.015488,40.075264,50.05312,60.227584,70.28736,80.412672,90.43968,100.073472,110.231552,120.225792,130.2528,140.24704,150.07744,160.268288,170.590208,180.125696,190.316544,200.343552,211.02592,220.758016,230.424576,240.386048,251.428864,260.702208,270.958592,281.116672,291.176448,300.777472,310.935552,320.79872,331.251712,340.819968,350.94528,361.398272,370.93376,381.059072,391.282688,400.818176,411.664384,421.953536,432.04608,442.761216,451.346432,462.159872,471.891968,481.85344,491.52,500.793344,510.754816,520.617984,531.00544,541.16352,552.337408,560.66048,571.211776,580.8128,591.364096,600.735744,610.861056,620.9536,631.144448,642.2528,652.443648,661.389312,672.39936,681.967616,693.174272,702.185472,712.310784,721.453056,731.807744,740.950016,751.53408,761.52832,772.01408,782.336,792.068096,801.308672,811.8272,822.542336,832.012288,841.285632,851.607552,861.405184,872.28416,882.868224,891.2896,900.661248,912.523264,922.25536,931.4304,942.014464,953.22112,961.609728,972.259328,981.336064,991.526912,1002.20928,1012.891648,1022.623744,1031.3728,1042.481152,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS01,bwt,25,FALSE,1200,1200,0,0,0,0,,14.16,26.72,46.96,59.52,774,1510.72,762.64,1411.2,697.92,1290.56,603.28,1072.72,555.12,1008.4,874.24,,1031.5,,338.6,1035,1406.2,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.078592,30.072832,40.067072,50.036736,60.29312,70.221824,80.347136,90.112,100.237312,110.493696,120.25856,130.514944,140.214272,150.306816,160.23552,170.491904,180.158464,190.283776,200.998912,210.763776,220.168192,230.588416,240.68096,250.478592,260.34176,271.122432,281.608192,290.947072,300.6464,310.771712,320.897024,331.022336,341.180416,350.584832,361.10336,371.458048,380.895232,391.610368,401.768448,412.352512,420.937728,432.37376,441.581568,452.591616,461.668352,471.891968,481.624064,491.618304,501.3504,511.246336,521.076736,531.595264,540.704768,551.190528,561.283072,572.391424,581.30432,590.938112,601.063424,611.057664,621.871104,631.177216,641.007616,651.42784,661.553152,671.449088,681.541632,691.142656,701.56288,710.836224,721.780736,731.643904,742.260736,752.222208,762.609664,772.210688,781.549568,792.133632,803.045376,810.614784,820.772864,832.339968,840.957952,852.656128,862.257152,871.497728,882.475008,892.305408,902.889472,912.326656,921.567232,931.299328,941.228032,950.960128,962.39616,972.783616,983.138304,992.116736,1002.569728,1011.286016,1021.70624,1031.53664,1042.317312,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
SS02,bwt,25,FALSE,550,550,0,0,0,0,,8.96,16.88,33.36,38.72,808,1540,804.08,1436.72,715.52,1312.64,590.96,1104.64,549.84,1033.92,885.84,,352.1,,20.6,431.2,172.4,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.027008,20.086784,30.072832,40.173568,50.044928,60.358656,70.418432,80.379904,90.210304,100.040704,110.166016,120.25856,130.449408,140.443648,150.470656,160.595968,170.917888,180.38784,190.742528,200.343552,210.796544,220.790784,230.457344,240.943104,250.51136,260.571136,270.467072,281.444352,291.176448,301.334528,311.689216,321.814528,332.26752,341.573632,352.09216,362.053632,373.522432,381.58336,391.708672,402.194432,412.024832,421.756928,432.078848,441.483264,452.493312,461.471744,473.038848,481.722368,492.01152,501.940224,513.048576,522.289152,531.693568,541.917184,551.190528,562.397184,572.096512,581.861376,592.052224,602.243072,613.122048,621.93664,632.25856,642.449408,652.607488,661.389312,672.169984,682.328064,693.075968,702.54592,712.310784,722.173952,731.348992,742.752256,751.960064,762.118144,772.898816,782.532608,792.526848,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,600,600,0,0,0,0,,9.36,17.6,34.64,40.08,803.6,1532.72,798.96,1430.08,710.88,1306.64,586.88,1099.12,546.48,1028.8,880.64,,493,,28,265.7,159,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.067968,20.054016,30.162944,40.083456,50.3808,60.162048,70.189056,80.216064,90.079232,100.171776,110.42816,120.291328,130.940928,140.476416,150.56896,160.858112,170.491904,180.453376,190.742528,200.278016,211.124224,220.430336,231.112704,241.50016,250.806272,260.308992,271.286272,280.788992,291.241984,300.777472,311.820288,320.96256,332.005376,340.7872,351.043584,361.005056,371.458048,380.928,391.610368,401.801216,411.72992,422.674432,430.931968,441.87648,452.296704,461.930496,471.433216,482.246656,492.961792,501.547008,511.082496,522.256384,532.97152,541.360128,551.256064,562.528256,573.505536,583.008256,593.26464,601.522176,613.318656,621.707264,632.324096,642.613248,651.526144,662.798336,672.333824,682.754048,692.518912,701.661184,711.950336,723.550208,732.266496,742.555648,752.779264,762.871808,773.685248,782.139392,793.018368,802.848768,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,650,650,0,0,0,0,,9.44,17.76,34.8,40.48,803.2,1532.64,798.8,1429.68,710.8,1306,586.8,1098.64,546.32,1028.4,880.32,,620.9,,25.2,449.2,304,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.018816,20.045824,30.138368,40.067072,50.208768,60.194816,70.549504,80.412672,90.177536,100.204544,110.231552,120.356864,130.514944,140.705792,151.093248,160.595968,170.72128,180.38784,190.644224,200.671232,210.173952,220.725248,230.457344,240.943104,251.265024,260.800512,271.220736,280.625152,291.438592,301.039616,311.13216,321.093632,331.481088,341.344256,352.223232,360.972288,371.458048,380.993536,392.003584,401.342464,411.172864,420.806656,432.472064,441.581568,453.115904,461.37344,471.433216,482.050048,491.716608,502.235136,511.442944,521.50272,532.80768,541.032448,551.911424,562.069504,572.6208,581.369856,591.986688,602.374144,612.335616,620.855296,632.160256,641.302528,651.75552,661.618688,672.366592,682.786816,694.51776,701.169664,711.294976,721.420288,732.135424,741.834752,752.18944,763.068416,774.569984,782.925824,794.165248,803.14368,814.153728,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,700,700,0,0,0,0,,9.52,17.92,35.04,40.72,803.36,1531.84,797.92,1428.88,710.56,1305.04,586.32,1098.16,546,1027.68,880.24,,721.4,,27.6,557.3,429.7,,0,0,0,0,0,3,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.067968,20.004864,29.999104,40.271872,50.388992,60.260352,70.189056,80.314368,90.210304,100.302848,110.329856,120.291328,130.08896,140.181504,150.56896,160.530432,170.328064,180.846592,191.266816,200.507392,210.5344,220.889088,230.85056,241.434624,250.806272,261.3248,270.336,280.723456,290.717696,301.4656,311.164928,321.257472,331.808768,340.885504,352.059392,361.562112,372.178944,380.829696,391.151616,401.014784,412.71296,421.265408,432.04608,441.71264,452.296704,462.061568,471.007232,481.296384,491.978752,501.776384,511.705088,521.8304,531.922944,541.589504,551.354368,561.512448,571.867136,581.238784,591.691776,601.423872,611.876864,621.084672,632.061952,642.58048,651.460608,661.74976,671.744,682.72128,693.436416,701.2352,712.245248,721.354752,732.004352,741.53984,752.549888,763.199488,771.391488,781.254656,791.51104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,750,750,0,0,0,0,,9.6,18,35.28,40.96,802.48,1531.28,798.16,1428.48,709.84,1304.72,585.76,1097.36,545.6,1027.12,879.36,,821.8,,33.9,625.2,547.6,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.059776,20.078592,30.048256,40.18176,50.159616,60.358656,70.385664,80.347136,90.374144,100.43392,110.297088,120.356864,130.08896,140.378112,150.798336,160.39936,170.688512,180.55168,190.906368,201.162752,210.403328,220.69248,230.752256,240.35328,251.65824,262.373376,271.122432,281.575424,291.373056,301.072384,311.001088,320.96256,331.44832,341.27872,351.895552,361.2672,372.506624,381.485056,391.380992,400.75264,411.435008,421.494784,431.947776,441.483264,452.329472,461.340672,471.728128,481.656832,492.142592,501.645312,511.475712,521.50272,531.693568,541.425664,551.64928,561.610752,572.45696,580.845568,592.019456,602.112,612.335616,622.231552,631.865344,641.531904,653.426688,661.323776,671.973376,681.90208,693.239808,701.857792,713.35936,721.256448,731.774976,741.70368,751.599616,762.51136,772.866048,781.058048,792.526848,802.97984,812.253184,821.755904,831.881216,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,800,800,0,0,0,0,,9.68,18.24,35.6,41.36,802.4,1530,797.52,1427.6,709.52,1303.52,585.44,1096.56,545.28,1026.4,878.64,,901.2,,42.3,695.3,668.9,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.018816,20.078592,30.031872,40.05888,50.085888,60.12928,70.221824,80.314368,90.27584,100.532224,110.526464,121.07776,130.187264,140.541952,150.470656,160.694272,170.22976,180.256768,190.251008,201.162752,210.665472,220.20096,231.374848,241.270784,250.380288,261.357568,271.581184,281.772032,290.947072,301.170688,310.80448,320.929792,330.760192,342.163456,351.076352,360.808448,371.982336,381.059072,390.725632,401.276928,411.828224,421.756928,432.111616,441.450496,451.805184,460.980224,471.302144,481.099776,491.913216,501.317632,511.770624,521.306112,531.234816,541.720576,551.256064,561.283072,571.867136,581.369856,593.559552,601.260032,612.827136,621.314048,632.225792,641.826816,652.24704,661.487616,671.547392,682.622976,692.420608,701.595648,712.04864,721.158144,732.299264,740.917248,752.156672,761.856,772.636672,781.287424,792.854528,801.964032,811.696128,821.035008,832.995328,841.15456,851.935232,862.224384,871.399424,881.95072,891.61728,901.218304,911.900672,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,850,850,0,0,0,0,,9.84,18.48,36.08,41.92,800.96,1528.48,796.24,1426.16,708.56,1302.48,584.56,1095.36,544.64,1024.88,877.68,,972.7,,53.6,768.6,801.2,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.010624,20.0704,30.02368,40.09984,50.241536,60.194816,70.320128,80.543744,90.505216,100.302848,110.395392,120.160256,130.08896,140.345344,150.437888,160.432128,171.016192,180.518912,190.939136,200.441856,210.37056,220.758016,230.260736,240.910336,250.6752,260.964352,270.467072,281.444352,291.209216,302.481408,311.721984,321.552384,331.153408,341.44256,350.978048,360.841216,372.047872,382.500864,391.151616,401.08032,411.369472,421.625856,432.570368,440.991744,451.182592,461.930496,471.465984,480.8704,491.716608,501.84192,511.50848,522.32192,532.086784,542.539776,551.714816,561.184768,570.949632,581.763072,591.233024,601.194496,611.77856,622.493696,630.816768,641.499136,651.59168,661.454848,671.711232,681.73824,691.535872,703.102976,712.245248,721.780736,731.643904,742.719488,751.828992,761.823232,772.440064,782.073856,791.085056,801.701888,811.728896,822.738944,831.717376,841.744384,852.13184,862.355456,871.563264,881.4592,891.78112,902.168576,912.228352,921.92768,931.92192,941.42464,953.253888,963.674112,972.652544,982.974464,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,900,900,0,0,0,0,,10.08,18.88,36.64,42.64,800.72,1526.56,795.2,1424.56,707.6,1300.56,583.92,1094.32,543.84,1023.52,876.96,,1022.9,,67.9,845.1,932.4,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.07616,20.135936,30.06464,40.116224,50.249728,60.194816,70.28736,80.412672,90.243072,100.10624,110.297088,120.356864,130.41664,140.9024,150.503424,160.497664,171.016192,180.649984,190.8736,201.35936,210.436096,220.52864,231.276544,240.451584,250.51136,261.062656,271.1552,280.592384,291.340288,300.875776,311.328768,321.191936,332.136448,342.851584,351.633408,362.512384,372.178944,383.188992,392.593408,402.456576,411.271168,422.805504,432.340992,442.925056,451.772416,462.749696,472.481792,482.541568,492.50304,502.82496,512.65536,521.961472,532.185088,543.817728,552.108032,562.13504,572.12928,582.025216,591.888384,603.09504,612.10624,624.001024,631.734272,643.170304,652.148736,662.962176,671.809536,682.360832,692.486144,703.889408,711.39328,722.403328,732.594176,743.276544,751.927296,762.478592,772.276224,784.334848,792.428544,801.538048,813.072384,822.181888,833.093632,842.432512,853.27872,861.995008,873.693184,882.868224,892.567552,901.906432,912.490496,921.6,932.282368,942.08,951.779328,962.363392,971.374592,983.826432,992.641024,1001.848832,1011.744768,1022.85312,1032.454144,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,950,950,0,0,0,0,,10.32,19.36,37.52,43.6,799.28,1524.32,794.24,1422.32,706.64,1298.72,582.8,1092.16,543.12,1021.6,874.96,,1032,,87.4,910.2,1026.7,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.078592,30.06464,40.01792,50.118656,60.194816,70.352896,80.2816,90.308608,100.368384,110.821376,120.4224,130.318336,140.607488,150.40512,160.23552,171.04896,180.682752,190.70976,200.245248,210.993152,220.921856,230.653952,240.484352,250.871808,260.308992,271.089664,281.051136,292.421632,301.826048,311.13216,321.159168,330.989568,341.6064,351.240192,361.332736,371.884032,381.714432,391.41376,400.91648,412.090368,421.855232,432.308224,441.614336,450.789376,461.53728,472.055808,481.918976,491.225088,501.67808,511.311872,521.797632,531.529728,542.081024,551.092224,562.233344,571.572224,583.59808,591.79008,602.341376,612.10624,624.263168,631.078912,641.564672,650.969088,662.07744,672.006144,681.869312,691.07712,703.496192,712.278016,721.289216,731.05408,742.227968,751.501312,761.659392,771.35872,782.598144,791.773184,802.357248,811.597824,822.378496,831.619072,841.908224,851.47648,862.584832,871.563264,880.96768,891.584512,901.61152,913.57184,923.664384,933.888,942.211072,952.696832,961.609728,971.669504,981.89312,991.330304,1000.964096,1011.187712,1021.968384,1032.02816,1041.03936,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,1000,1000,0,0,0,0,,10.8,20.24,39.2,45.6,804.56,1528.32,799.52,1426.08,711.44,1302.48,587.44,1095.36,546.96,1024.96,880.56,,1022.7,,114.4,968.9,1105.2,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.0352,20.013056,30.06464,40.247296,50.036736,60.12928,70.320128,80.478208,90.308608,100.302848,110.231552,120.520704,130.58048,140.148736,150.634496,160.628736,170.06592,180.38784,190.38208,200.966144,211.222528,220.889088,230.588416,241.434624,250.937344,260.800512,271.450112,281.706496,291.340288,301.79328,311.62368,320.700416,331.317248,340.688896,350.879744,361.75872,371.130368,381.7472,391.610368,402.161664,411.172864,421.527552,431.456256,442.564608,451.084288,461.733888,470.745088,480.935936,492.208128,501.153792,512.098304,521.371648,531.365888,541.949952,552.239104,561.545216,571.14624,581.009408,591.167488,601.718784,611.221504,621.510656,631.504896,640.679936,651.001856,661.454848,671.809536,681.148416,691.273728,701.988864,713.097216,721.321984,730.759168,741.638144,751.828992,760.840192,771.457024,781.84448,792.33024,802.750464,812.941312,822.14912,832.700416,840.957952,852.164608,862.978048,871.858176,882.343936,891.060224,901.28384,911.7696,922.812416,932.610048,940.998656,952.336384,962.363392,971.931648,982.122496,992.70656,1002.405888,1014.071296,1022.656512,1033.076736,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,1050,1050,0,0,0,0,,11.36,21.2,41.04,47.76,806.88,1529.36,802.08,1427.12,714.08,1302.8,589.44,1096.32,548.8,1025.6,882.88,,1032.3,,151.2,1012.5,1196.4,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.018816,20.045824,30.154752,40.1408,50.036736,60.358656,70.320128,80.183296,90.27584,100.204544,110.362624,120.520704,130.547712,140.0832,151.355392,161.153024,170.360832,180.846592,190.283776,200.146944,210.501632,220.594176,230.621184,241.369088,250.413056,260.636672,272.236544,281.346048,291.14368,301.268992,311.099392,321.45408,330.924032,342.163456,351.240192,361.693184,371.359744,382.664704,391.24992,401.375232,411.56608,421.691392,431.685632,441.253888,452.788224,461.570048,472.645632,481.722368,492.044288,501.415936,512.65536,521.371648,531.431424,542.408704,552.271872,560.889856,572.45696,581.894144,591.79008,602.046464,611.844096,621.903872,634.028032,640.876544,651.42784,661.716992,674.496512,681.705472,691.470336,701.792256,712.081408,721.38752,731.971584,741.801984,752.058368,761.397248,772.800512,782.073856,792.264704,801.538048,813.072384,821.788672,831.717376,841.777152,852.492288,862.12608,872.022016,882.180096,891.060224,901.906432,912.26112,922.288128,933.429248,942.505984,952.434688,963.3792,972.619776,982.515712,991.494144,1001.55392,1011.580928,1023.049728,1032.323072,1041.956864,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,1100,1100,0,0,0,0,,12.08,22.4,43.04,50,804.88,1524.8,799.52,1422.8,711.68,1298.48,587.76,1092.32,546.96,1021.68,880.08,,1022.6,,199.2,1031.7,1254.2,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.018816,20.021248,30.031872,40.042496,50.167808,60.162048,70.352896,80.478208,90.406912,100.43392,110.166016,120.324096,130.383872,140.050432,150.536192,160.5632,170.3936,181.108736,190.283776,200.769536,210.927616,220.52864,230.293504,240.877568,250.413056,260.734976,270.630912,281.47712,291.930112,301.170688,311.361536,321.9456,331.28448,341.082112,351.207424,361.529344,370.868224,381.452288,390.955008,402.88256,411.271168,421.527552,431.161344,442.073088,451.280896,461.275136,472.088576,483.196928,491.84768,502.104064,511.967232,522.289152,531.628032,543.391744,552.009728,562.62656,572.358656,582.516736,591.200256,602.865664,611.9424,622.854144,633.110528,642.777088,653.295616,662.601728,672.792576,681.672704,692.71552,703.135744,713.490432,723.648512,731.742208,743.047168,751.86176,763.232256,772.571136,782.598144,792.788992,803.602432,811.17184,821.919744,831.455232,842.46528,853.180416,863.10912,873.889792,881.164288,891.518976,904.06912,912.42496,921.894912,932.642816,942.374912,953.647104,961.90464,971.669504,981.89312,991.952896,1002.504192,1011.843072,1022.590976,1031.110656,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,1150,1150,0,0,0,0,,12.88,23.92,45.44,52.88,801.2,1518.64,795.84,1416.16,708,1292.48,584.8,1086.48,544.4,1016.32,875.76,,1012.1,,259.7,1036.5,1308.8,,0,0,0,0,0,2,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.059776,20.086784,30.089216,40.206336,50.09408,60.29312,70.320128,80.642048,90.43968,100.204544,110.166016,120.225792,130.514944,140.279808,150.470656,160.137216,170.295296,180.355072,190.808064,201.35936,210.69824,221.184,231.17824,240.975872,250.806272,260.99712,271.286272,281.509888,292.12672,301.367296,310.771712,321.060864,331.481088,341.11488,351.10912,360.77568,370.540544,381.58336,390.7584,401.539072,411.664384,421.658624,430.997504,441.483264,451.084288,461.111296,471.171072,481.624064,492.306432,501.972992,511.311872,522.48576,531.759104,541.589504,552.730624,562.495488,573.407232,582.025216,591.855616,602.308608,612.663296,621.707264,632.58624,642.875392,652.214272,662.274048,672.39936,682.3936,693.0432,702.414848,713.097216,722.567168,734.16704,742.162432,753.041408,762.6752,772.046848,782.336,792.363008,803.340288,813.989888,821.854208,831.258624,842.825728,851.64032,861.47072,873.791488,882.999296,891.060224,901.054464,912.556032,923.369472,932.380672,942.342144,952.369152,963.411968,971.440128,981.532672,992.8704,1002.04544,1012.105216,1021.05088,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
SS02,bwt,25,FALSE,1200,1200,0,0,0,0,,13.92,25.84,48.48,56.56,797.28,1510.8,792.16,1408.16,704.08,1285.2,581.6,1080.64,541.2,1010.32,870.8,,1012.8,,331.7,1037.5,1382.5,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.051584,20.02944,30.081024,40.116224,50.21696,60.194816,70.156288,80.347136,90.341376,100.335616,110.231552,120.356864,130.351104,140.476416,150.372352,160.23552,170.196992,180.912128,191.070208,200.86784,210.37056,221.216768,231.0144,241.238016,250.970112,261.029888,271.417344,281.14944,291.241984,301.203456,310.444032,321.1264,330.62912,340.819968,351.633408,361.2672,370.900992,381.09184,391.24992,400.982016,411.598848,421.429248,431.161344,440.795136,451.117056,461.144064,470.843392,481.001472,491.094016,501.743616,512.393216,522.354688,532.873216,542.277632,551.911424,562.62656,572.719104,581.926912,591.659008,602.43968,612.7616,622.788608,632.127488,641.662976,651.886592,663.977984,672.661504,683.343872,692.355072,703.36512,712.54016,722.960384,732.659712,743.473152,751.665152,761.593856,772.702208,782.925824,792.592384,804.093952,811.99104,822.509568,831.193088,842.563584,851.345408,862.257152,871.497728,881.95072,891.158528,904.101888,911.474688,921.894912,931.987456,941.91616,952.303616,963.477504,971.440128,983.236608,992.608256,1001.586688,1012.826112,1020.985344,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TT01,bwt,25,FALSE,550,550,0,0,0,0,,10.08,18.16,42.64,58.96,906.8,1586.96,878.08,1465.28,802.48,1334.24,678.96,1124.56,634.8,1049.36,977.52,,391.5,,27.9,416.2,190.9,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.054016,30.040064,40.1408,50.200576,60.260352,70.483968,80.2816,90.406912,100.204544,110.297088,120.291328,130.58048,140.443648,150.470656,161.906688,170.3936,180.289536,190.644224,200.278016,211.3536,221.51168,231.309312,241.369088,250.445824,260.800512,271.220736,280.920064,292.323328,301.072384,312.77056,321.191936,331.12064,340.885504,351.469568,361.627648,371.58912,381.91104,391.544832,401.047552,411.336704,422.117376,430.8992,441.778176,452.132864,462.946304,471.465984,482.246656,492.273664,501.972992,511.737856,521.797632,531.33312,541.589504,551.288832,560.857088,571.179008,581.500928,592.11776,601.2928,612.630528,621.477888,631.898112,641.499136,652.41088,661.946368,671.481856,681.312256,692.256768,701.038592,712.86784,722.501632,733.83936,742.817792,753.238016,762.118144,772.407296,780.992512,791.576576,802.521088,811.597824,821.886976,831.291392,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,600,600,0,0,0,0,,9.92,17.76,41.76,57.76,906.24,1586.96,877.6,1465.92,802.32,1334.8,678.72,1124.88,634.72,1050.08,977.04,,521.1,,35.1,289.6,186,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.0352,20.013056,30.097408,40.116224,50.200576,60.391424,70.516736,80.314368,90.243072,100.237312,110.42816,120.848384,130.58048,140.24704,150.24128,160.825344,170.622976,180.748288,190.644224,201.097216,210.567168,221.282304,230.52288,240.746496,251.068416,260.898816,270.729216,281.706496,292.323328,301.79328,311.820288,321.29024,331.677696,342.26176,351.207424,361.168896,371.130368,381.517824,390.463488,401.24416,412.155904,421.789696,432.734208,442.925056,452.231168,462.323712,471.629824,482.443264,491.913216,501.907456,511.213568,521.109504,531.890176,541.884416,551.354368,561.610752,571.670528,580.911104,591.62624,601.587712,613.056512,621.084672,631.373824,641.26976,652.541952,662.437888,672.07168,682.622976,696.123392,701.464576,712.638464,721.682432,733.085696,742.883328,753.532928,762.937344,773.193728,781.287424,791.543808,801.865728,811.99104,822.31296,831.422464,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,650,650,0,0,0,0,,9.92,17.76,41.84,57.76,906,1586.64,877.12,1465.28,801.68,1334.48,678.32,1124.32,634.32,1049.84,977.12,,631.7,,34,457.2,322.8,,0,0,0,0,0,2,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.013056,30.162944,40.108032,50.167808,60.358656,70.385664,80.379904,89.980928,100.171776,110.493696,120.91392,130.383872,140.673024,150.24128,160.5632,170.754048,180.453376,191.070208,200.54016,210.665472,220.659712,231.0144,241.00864,250.085376,261.3248,270.66368,280.788992,291.47136,301.268992,312.246272,320.405504,331.186176,341.213184,351.240192,361.529344,371.064832,381.41952,390.889472,401.801216,411.56608,422.150144,431.751168,442.335232,451.346432,462.19264,471.236608,483.295232,492.273664,502.759424,511.442944,521.633792,531.070976,542.277632,550.895616,561.348608,571.867136,580.878336,592.60928,601.391104,611.745792,621.215744,631.668736,641.59744,651.853824,662.339584,673.54624,682.459136,692.158464,701.267968,711.426048,722.599936,733.02016,743.211008,753.205248,763.559936,773.423104,781.320192,791.805952,802.684928,811.204608,821.6576,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,700,700,0,0,0,0,,9.92,17.84,41.92,58,905.2,1585.6,876.4,1464.72,801.2,1333.36,677.6,1123.68,633.68,1048.88,976.32,,733.1,,39.1,551.8,443.5,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.051584,20.062208,30.1056,40.173568,50.159616,60.162048,70.582272,80.248832,90.243072,100.368384,110.526464,120.520704,130.41664,140.57472,150.40512,160.366592,170.819584,180.912128,190.447616,200.638464,210.599936,221.67552,230.35904,240.386048,250.609664,260.538368,270.336,281.935872,291.733504,302.022656,312.475648,321.224704,330.760192,340.983808,351.10912,361.299968,371.064832,382.205952,390.889472,401.08032,411.500544,422.37952,432.37376,442.04032,451.3792,462.52032,472.18688,482.213888,492.601344,502.398976,511.311872,522.059776,531.00544,542.932992,550.83008,561.086464,572.162048,580.517888,591.593472,601.260032,611.876864,620.9536,632.09472,641.662976,651.689984,661.225472,672.301056,681.771008,692.617216,701.005824,712.245248,721.190912,733.052928,742.817792,752.123904,763.33056,773.586944,782.368768,791.314432,802.65216,811.33568,823.164928,831.717376,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,750,750,0,0,0,0,,10,18.08,42.4,58.48,904.4,1584.32,876,1463.52,800.48,1332.56,677.36,1122.72,633.28,1048.08,975.12,,822.2,,48.3,612.5,551.9,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.059776,20.045824,30.14656,40.026112,50.09408,60.358656,70.549504,80.412672,90.570752,100.171776,110.460928,120.225792,130.777088,140.443648,150.470656,161.21856,171.114496,181.567488,190.644224,200.605696,211.255296,220.463104,231.17824,241.631232,250.380288,260.702208,271.220736,280.65792,291.176448,301.563904,311.263232,321.191936,331.808768,340.557824,351.862784,362.020864,371.458048,382.40256,390.627328,401.833984,411.140096,421.855232,431.095808,440.664064,451.510272,462.487552,472.252416,481.85344,491.880448,501.874688,512.16384,522.387456,531.82464,542.14656,552.108032,562.331648,571.899904,582.352896,592.052224,601.62048,612.10624,622.10048,632.127488,640.647168,652.41088,661.58592,672.07168,681.771008,692.355072,701.464576,712.441856,720.928768,732.430336,741.769216,752.320512,761.561088,773.586944,781.877248,792.395776,801.079296,811.008,822.214656,832.339968,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,800,800,0,0,0,0,,10.16,18.32,42.72,59.04,903.12,1582.32,874.4,1461.44,799.28,1330.8,675.84,1121.68,631.92,1046.64,973.84,,902.3,,60.2,684,677.4,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.027008,20.054016,30.081024,40.108032,50.21696,60.162048,70.4512,80.379904,90.472448,100.27008,110.592,120.520704,130.58048,140.476416,150.667264,160.72704,170.262528,180.748288,191.36512,200.409088,210.436096,220.69248,230.68672,241.106944,251.068416,260.800512,270.893056,280.887296,291.340288,301.072384,311.78752,320.765952,331.743232,341.377024,351.469568,361.005056,371.0976,381.386752,390.889472,402.161664,411.009024,421.888,431.751168,441.05728,451.936256,461.668352,471.334912,481.591296,491.454464,503.250944,510.984192,521.8304,532.414464,544.11264,551.747584,561.446912,571.899904,583.008256,592.510976,601.78432,612.171776,624.06656,632.25856,642.646016,651.788288,662.07744,670.629888,681.41056,691.011584,701.72672,712.933376,721.518592,731.676672,741.605376,752.877568,762.01984,771.883008,781.910016,794.13248,802.357248,812.941312,821.690368,831.65184,842.170368,853.049344,861.667328,871.563264,882.638848,891.813888,902.26688,911.474688,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,850,850,0,0,0,0,,10.4,18.64,43.44,60,902.08,1580.64,873.28,1459.44,797.92,1328.72,674.64,1119.6,630.96,1044.72,972.32,,972.7,,76.3,749.5,805.4,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.002432,20.0704,30.162944,40.042496,50.069504,60.162048,70.582272,80.347136,90.243072,100.59776,110.493696,120.389632,130.514944,140.705792,150.536192,160.497664,170.622976,180.813824,190.513152,200.605696,210.894848,220.397568,230.68672,240.910336,251.98592,261.16096,270.270464,280.952832,290.97984,301.432832,311.427072,321.552384,331.186176,340.7872,351.60064,361.59488,372.801536,382.664704,392.298496,401.702912,412.647424,421.593088,432.144384,441.38496,450.756608,460.619776,472.18688,481.067008,491.159552,501.51424,511.574016,521.306112,531.890176,541.949952,550.895616,561.283072,571.047936,582.12352,591.855616,603.062272,611.680256,623.509504,631.078912,641.92512,653.000704,662.339584,671.744,683.081728,692.092928,702.38208,711.753728,723.648512,732.3648,742.621184,754.089984,761.888768,771.948544,782.17216,792.035328,801.374208,811.237376,822.181888,833.388544,843.251712,854.130688,861.929472,873.43104,882.2784,892.567552,902.463488,911.966208,921.337856,930.906112,941.58848,952.041472,962.166784,972.652544,983.302144,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,900,900,0,0,0,0,,10.64,19.12,44.32,61.2,899.92,1577.84,871.28,1456.32,796.48,1326.56,673.2,1117.04,629.6,1042.48,970.8,,1051.7,,97,813.6,952.6,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.059776,20.054016,30.18752,40.148992,50.069504,60.227584,70.221824,80.510976,90.406912,100.59776,110.166016,120.4224,130.547712,140.57472,150.208512,160.5632,171.147264,180.38784,190.644224,200.704,210.894848,220.85632,230.391808,241.238016,250.281984,260.34176,270.66368,281.411584,291.373056,301.039616,310.771712,321.45408,330.924032,341.475328,351.076352,360.906752,371.42528,380.731392,391.512064,401.408,411.959296,421.691392,432.308224,442.20416,452.329472,462.946304,473.563136,482.18112,492.273664,501.907456,511.868928,521.535488,531.628032,542.3104,551.616512,561.840128,571.47392,581.435392,592.052224,601.653248,610.95936,622.526464,631.341056,641.92512,651.886592,662.208512,672.89088,681.73824,692.486144,702.513152,710.705152,722.468864,732.332032,743.735296,752.386048,763.363328,772.99712,782.794752,792.82176,801.308672,812.679168,821.198848,832.274432,842.30144,852.525056,862.846976,872.415232,882.180096,893.059072,901.840896,912.326656,922.25536,933.23264,941.850624,951.451648,961.380352,970.850304,981.467136,992.21504,1001.39008,1012.629504,1023.213568,1031.503872,1043.070976,1051.656192,1061.35552,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,950,950,0,0,0,0,,11.04,19.76,45.6,62.88,898.48,1573.92,868.88,1453.12,794.56,1322.8,671.84,1114.16,627.92,1039.52,968.08,,1074.1,,123.1,872.7,1060.5,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.0352,20.045824,30.072832,40.132608,50.028544,60.12928,70.352896,80.44544,90.472448,100.007936,110.329856,120.291328,130.613248,140.57472,150.339584,160.333824,170.491904,180.682752,191.004672,200.572928,210.599936,220.299264,231.145472,241.106944,250.707968,260.636672,270.729216,281.083904,290.848768,301.858816,311.62368,323.25632,332.529664,341.049344,350.846976,361.43104,371.228672,380.895232,391.053312,401.014784,411.500544,421.494784,431.456256,441.253888,451.444736,461.275136,471.629824,480.739328,491.585536,501.055488,511.639552,521.142272,531.726336,542.375936,554.139648,561.676288,572.686336,583.008256,593.1008,601.751552,611.844096,621.805568,633.929728,642.318336,651.984896,660.897792,671.186944,681.508864,692.584448,703.430656,711.753728,722.108416,731.05408,742.35904,751.665152,762.773504,771.719168,781.975552,792.428544,801.406976,812.449792,822.771712,832.438272,842.432512,852.29568,863.404032,870.744064,882.016256,892.43648,901.513216,912.818176,921.993216,932.347904,941.654016,953.090048,961.708032,972.521472,982.089728,992.116736,1001.8816,1011.22048,1022.230528,1031.077888,1042.120704,1052.475392,1063.15776,1074.102272,1083.375616,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,1000,1000,0,0,0,0,,11.52,20.48,47.04,64.96,895.6,1569.76,866.08,1448.96,791.84,1318.32,669.2,1110.88,625.84,1036.32,965.2,,1061.4,,158.3,919.1,1133.8,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.0352,20.078592,30.089216,40.05888,50.282496,60.194816,70.483968,80.510976,90.112,100.59776,110.657536,120.356864,130.449408,140.607488,150.56896,160.530432,170.262528,180.944896,190.70976,201.097216,211.156992,220.397568,231.407616,240.713728,250.314752,261.16096,271.31904,281.31328,291.241984,301.30176,310.771712,321.585152,330.924032,340.983808,350.683136,361.168896,371.9168,381.714432,391.675904,401.965056,411.631616,422.21568,431.620096,442.597376,451.674112,461.832192,471.498752,483.196928,491.814912,501.219328,510.68928,521.601024,531.202048,540.704768,551.48544,561.47968,571.506688,581.861376,592.412672,601.653248,611.844096,621.969408,632.324096,641.040384,651.59168,661.9136,671.41632,681.181184,691.830784,701.431808,714.866688,721.190912,731.70944,742.52288,752.51712,762.314752,772.145152,782.696448,793.64096,802.521088,811.66336,821.100544,832.47104,841.97376,851.542016,862.650368,871.104512,881.688576,892.43648,901.677056,912.42496,923.598848,932.08576,943.816704,951.287808,962.166784,972.193792,981.499904,991.821824,1002.274816,1012.072448,1021.968384,1032.68352,1041.793024,1054.113792,1061.388288,1071.84128,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,1050,1050,0,0,0,0,,12.08,21.6,49.04,67.68,892.72,1564.96,863.6,1444.32,788.88,1314.32,666.88,1106.56,623.36,1032.16,961.52,,1052.9,,204.1,954.1,1208.7,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.103168,30.097408,40.075264,50.151424,60.391424,70.418432,80.478208,90.341376,100.59776,110.166016,120.160256,130.41664,141.033472,150.306816,160.661504,170.459136,180.846592,190.480384,200.474624,211.091456,221.609984,230.1952,241.17248,250.609664,261.193728,270.761984,280.887296,291.536896,300.580864,311.099392,321.486848,331.677696,341.540864,351.60064,361.332736,371.130368,381.059072,390.791168,401.375232,411.140096,421.167104,431.587328,442.564608,451.117056,461.963264,471.433216,483.065856,491.913216,501.3504,511.770624,521.863168,531.955712,542.179328,551.518208,562.003968,571.8016,581.173248,591.888384,601.718784,611.221504,621.838336,631.799808,643.334144,651.75552,661.553152,672.628736,682.06592,691.830784,703.20128,713.03168,723.615744,733.151232,743.243776,751.69792,762.544128,772.17792,782.139392,791.576576,801.9968,811.99104,821.592064,832.077824,841.613312,852.197376,861.63456,874.0864,883.032064,892.731392,902.10304,912.621568,922.025984,931.10272,941.522944,951.058432,961.642496,972.423168,982.024192,991.428608,1003.782144,1013.284864,1023.311872,1032.421376,1043.038208,1052.934144,1062.240256,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,1100,1100,0,0,0,0,,12.88,22.88,51.52,71.12,888.4,1557.36,859.44,1437.04,784.96,1307.68,663.2,1100.96,619.84,1026.64,956.48,,1052.1,,261.3,969.7,1281.6,,0,0,0,0,0,2,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.062208,30.031872,40.124416,50.061312,60.424192,70.352896,80.44544,90.27584,100.237312,110.198784,120.389632,130.711552,140.214272,150.536192,160.628736,170.426368,180.748288,190.840832,200.933376,210.567168,220.758016,230.785024,240.51712,250.576896,260.374528,271.122432,280.723456,291.536896,302.088192,311.394304,321.9456,331.61216,342.392832,350.650368,362.151936,370.540544,381.845504,391.610368,401.89952,411.762688,421.494784,432.144384,441.188352,453.378048,461.668352,472.219648,482.082816,491.945984,500.891648,511.770624,521.306112,531.82464,541.458432,551.190528,561.774592,572.260352,580.878336,591.921152,601.653248,612.7616,621.576192,632.160256,641.302528,654.475264,661.389312,672.694272,682.098688,692.584448,701.038592,711.983104,722.436096,733.708288,742.981632,752.549888,761.135104,771.981312,782.761984,792.854528,802.586624,813.105152,821.755904,831.717376,842.006528,851.214336,861.765632,871.432192,884.375552,891.61728,903.118848,912.130048,922.91072,931.397632,942.178304,951.517184,962.88768,971.40736,981.499904,992.608256,1001.848832,1012.269056,1023.082496,1033.043968,1042.0224,1052.147712,1061.02784,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,1150,1150,0,0,0,0,,13.92,24.64,54.8,75.6,883.44,1548.72,853.68,1429.36,780.16,1299.76,658.88,1094.08,615.68,1020.08,950.32,,1043.9,,331.7,976.4,1350.9,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.078592,30.18752,40.042496,50.110464,60.227584,70.352896,80.642048,90.079232,100.368384,110.26432,120.520704,130.613248,140.115968,151.027712,160.432128,170.3936,180.649984,190.840832,200.572928,210.632704,220.921856,230.391808,240.910336,250.34752,260.5056,271.253504,281.083904,290.848768,301.4656,312.1152,321.912832,331.317248,341.868544,351.76448,360.77568,371.556352,381.845504,391.380992,401.113088,412.0576,422.608896,430.997504,441.581568,451.346432,462.0288,471.138304,481.591296,491.257856,502.759424,510.656512,521.764864,530.579456,542.081024,551.059456,562.855936,571.179008,581.402624,591.036416,601.554944,611.352576,621.412352,633.831424,641.10592,651.91936,663.126016,671.25248,681.41056,692.289536,703.627264,712.638464,722.796544,732.495872,745.439232,752.51712,761.888768,772.472832,783.089664,792.199168,802.914304,812.679168,821.395456,831.258624,840.892416,853.27872,860.880896,871.890944,881.426432,892.338176,900.857856,912.162816,922.845184,932.118528,942.538752,952.205312,962.330624,972.816384,980.975616,991.39584,1002.143744,1011.05664,1021.968384,1031.995392,1043.857408,1052.901376,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT01,bwt,25,FALSE,1200,1200,0,0,0,0,,15.2,26.96,58.88,81.12,878.16,1539.28,848.24,1419.84,774.72,1291.2,654.32,1085.92,610.96,1012.8,944.4,,1031.5,,414.3,974.2,1419.2,,0,0,0,0,0,2,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.002432,20.054016,30.138368,40.067072,50.061312,60.194816,70.4512,80.314368,90.177536,100.368384,110.362624,120.946688,130.41664,140.541952,150.56896,160.366592,170.262528,180.486144,191.332352,200.769536,210.960384,220.987392,230.68672,241.598464,250.216448,260.440064,270.729216,280.82176,291.536896,301.006848,311.033856,321.224704,332.26752,341.999616,351.666176,361.2672,371.064832,380.633088,391.512064,400.91648,411.40224,421.658624,431.7184,440.762368,451.444736,461.963264,471.171072,480.837632,491.487232,501.121024,510.656512,522.6496,531.234816,541.261824,552.534016,561.512448,571.572224,581.926912,592.019456,601.489408,612.10624,621.60896,632.487936,641.335296,651.75552,662.372352,672.989184,681.115648,692.584448,701.628416,711.786496,721.87904,731.348992,742.752256,753.074176,761.004032,772.931584,781.68064,791.314432,801.50528,811.958272,821.133312,832.63488,841.64608,852.361216,862.322688,872.546304,881.819648,891.584512,901.152768,912.228352,922.320896,931.168256,942.08,951.123968,962.199552,971.440128,981.630976,991.363072,1002.86464,1013.02272,1023.115264,1031.53664,1042.251776,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TT02,bwt,25,FALSE,550,550,0,0,0,0,,9.52,16,45.52,56.48,905.28,1596.8,900.48,1467.2,808.24,1341.28,666.56,1137.84,616.08,1058.64,968.72,,380.9,,30.1,365.1,169.2,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.010624,20.045824,30.072832,40.050688,50.036736,60.162048,70.418432,80.707584,90.406912,100.368384,110.067712,120.356864,130.678784,140.443648,150.700032,160.202752,170.688512,180.224,190.70976,200.441856,210.599936,220.954624,230.490112,240.51712,251.199488,260.66944,271.122432,281.018368,291.176448,300.908544,311.689216,321.61792,330.891264,341.311488,351.010816,360.972288,370.835456,380.928,391.151616,401.24416,411.369472,421.691392,430.637056,441.090048,451.05152,462.815232,471.891968,481.03424,491.552768,501.743616,512,521.961472,530.972672,541.229056,551.714816,561.577984,570.753024,581.763072,593.723392,601.915392,610.893824,622.395392,631.472128,642.383872,651.165696,662.044672,671.121408,682.655744,691.535872,702.283776,712.835072,721.780736,732.332032,742.85056,752.746496,762.478592,772.5056,782.696448,792.526848,803.14368,812.31872,823.525376,832.864256,842.924032,851.181568,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,600,600,0,0,0,0,,10.16,17.04,47.76,59.28,900.24,1589.2,895.28,1460.16,803.2,1333.92,661.84,1131.52,612,1052.64,962.8,,522,,38.8,261.3,175.2,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.094976,30.171136,40.173568,50.126848,60.358656,70.385664,80.510976,90.27584,100.204544,110.592,120.127488,130.318336,140.476416,150.503424,160.497664,170.754048,180.781056,190.644224,200.474624,210.239488,220.954624,230.948864,240.35328,250.970112,261.357568,270.958592,280.9856,290.914304,301.236224,311.689216,321.78176,331.874304,341.737472,350.978048,361.365504,371.720192,380.633088,391.544832,401.113088,411.303936,421.593088,430.997504,441.614336,451.248128,461.668352,471.20384,481.656832,491.35616,501.18656,512.065536,521.99424,531.628032,541.294592,550.83008,561.610752,571.375616,581.95968,592.052224,601.653248,611.057664,622.10048,631.832576,642.187264,651.329536,661.782528,671.678464,682.590208,691.601408,701.366272,711.0656,722.86208,731.21792,741.441536,751.337472,762.642432,771.260416,781.451264,791.379968,802.258944,812.417024,821.460992,831.717376,842.46528,852.557824,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,650,650,0,0,0,0,,10.32,17.28,48.4,59.92,899.6,1588,894.64,1458.8,802.24,1332.96,661.52,1130.48,611.68,1051.68,962.32,,643.2,,38.3,429.5,314.5,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,5,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.0352,20.013056,30.089216,40.280064,50.036736,60.227584,70.28736,80.379904,90.60352,100.663296,110.297088,120.553472,130.547712,140.836864,150.208512,160.989184,170.786816,180.748288,190.775296,200.802304,210.69824,220.266496,230.785024,241.17248,250.445824,260.34176,270.66368,281.083904,291.47136,300.97408,310.902784,321.880064,332.5952,341.999616,351.76448,361.660416,371.654656,380.960768,390.725632,401.047552,410.943488,420.675584,430.669824,440.991744,451.117056,462.52032,472.154112,482.377728,491.225088,502.792192,511.049728,520.912896,532.31616,541.130752,550.99392,560.49664,571.375616,581.500928,591.691776,601.260032,610.697216,621.805568,631.996416,643.170304,651.231232,662.011904,671.58016,682.22976,691.24096,701.39904,711.983104,722.960384,731.38176,742.162432,752.222208,761.724928,771.063808,781.877248,791.117824,803.14368,811.958272,821.98528,832.339968,841.875456,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,700,700,0,0,0,0,,10.48,17.52,48.88,60.48,899.12,1587.04,893.6,1457.52,801.52,1331.68,660.64,1129.28,610.96,1050.72,961.36,,731.3,,43.2,541.1,438.9,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.067968,20.078592,30.048256,40.1408,50.13504,60.424192,70.746112,80.44544,90.374144,100.302848,110.460928,121.2416,130.41664,140.345344,150.339584,160.989184,170.22976,180.256768,190.971904,201.261056,210.960384,220.463104,231.374848,241.99168,250.642432,261.062656,270.729216,281.182208,291.30752,301.13792,311.230464,320.438272,331.186176,341.671936,351.895552,362.184704,371.654656,381.41952,391.806976,401.965056,411.762688,420.610048,430.964736,441.516032,451.084288,461.176832,470.515712,481.624064,491.225088,501.972992,510.722048,521.732096,532.938752,541.458432,551.026688,561.348608,571.572224,581.46816,590.675968,601.751552,611.418112,621.379584,631.537664,641.302528,650.969088,661.42208,671.023104,681.5744,692.420608,701.267968,710.836224,721.38752,731.316224,741.53984,751.599616,762.576896,771.424256,781.975552,791.576576,802.16064,811.49952,822.214656,831.684608,842.989568,851.279872,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,750,750,0,0,0,0,,10.64,17.76,49.28,61.12,898.56,1585.68,893.04,1456.4,800.72,1330.64,660.16,1128.16,610.64,1049.76,960.56,,821.4,,53.1,603.6,548.8,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.0352,20.062208,30.18752,40.09984,50.126848,60.227584,70.254592,80.248832,90.734592,100.139008,110.231552,120.324096,130.613248,140.57472,150.339584,160.956416,170.819584,180.518912,191.004672,200.474624,211.615744,220.987392,230.326272,241.205248,251.101184,260.472832,270.073856,281.214976,292.159488,301.62944,311.099392,320.96256,331.710464,341.901312,351.60064,361.332736,371.130368,381.91104,391.348224,401.768448,412.418048,421.363712,432.078848,442.138624,452.263936,461.668352,471.662592,480.903168,492.601344,501.547008,511.541248,521.633792,533.987328,542.212096,552.992768,562.069504,572.194816,581.992448,592.510976,602.079232,611.909632,621.641728,631.832576,641.695744,651.91936,661.25824,671.875072,681.377792,692.420608,701.431808,711.131136,721.05984,731.21792,741.244928,751.304704,761.397248,771.653632,782.204928,791.216128,801.406976,811.565056,821.362688,831.389696,841.515008,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,800,800,0,0,0,0,,10.8,18,49.92,61.92,897.28,1583.76,891.52,1454,799.76,1329.04,658.8,1126.32,609.52,1048.08,959.2,,902.1,,66.5,666.7,667.9,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.0352,20.094976,30.1056,40.124416,50.069504,60.45696,70.352896,80.412672,90.472448,100.335616,110.42816,120.553472,130.58048,140.804096,150.667264,160.432128,170.88512,180.682752,191.332352,201.064448,212.729856,221.052928,230.588416,240.451584,250.740736,260.898816,271.450112,280.526848,290.521088,300.777472,311.197696,321.191936,331.579392,341.377024,351.371264,362.184704,371.228672,380.633088,391.610368,401.539072,411.828224,421.822464,431.751168,442.335232,451.805184,461.799424,471.53152,482.443264,491.618304,501.252096,512.458752,522.289152,534.642688,541.32736,552.009728,561.610752,572.162048,581.861376,594.018304,602.472448,612.27008,622.592,632.553472,642.482176,652.509184,662.306816,672.432128,682.098688,692.748288,703.102976,713.19552,722.960384,732.332032,742.293504,752.123904,762.118144,773.259264,781.877248,792.068096,802.127872,812.384256,821.886976,832.372736,843.907072,853.409792,861.14304,871.890944,883.42528,890.896384,902.070272,911.998976,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,850,850,0,0,0,0,,11.04,18.4,50.8,63.04,895.68,1582,890.32,1452.32,798.4,1326.72,657.68,1124.4,608.32,1046.48,957.28,,982.6,,83.9,730.1,801.3,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.059776,20.045824,30.1056,40.108032,50.184192,60.12928,70.221824,80.216064,90.210304,100.532224,110.26432,120.324096,130.41664,140.73856,150.667264,160.792576,170.524672,181.108736,191.070208,200.310784,211.058688,220.561408,230.653952,240.779264,251.428864,260.866048,271.31904,281.411584,292.12672,301.694976,310.96832,321.323008,330.399744,340.590592,351.862784,361.10336,370.671616,380.665856,391.053312,401.309696,411.697152,421.23264,432.144384,441.155584,451.346432,461.53728,471.36768,481.03424,491.945984,501.874688,511.639552,521.8304,532.119552,540.901376,551.387136,561.709056,572.489728,581.238784,591.79008,602.079232,612.139008,621.543424,631.43936,641.695744,651.395072,660.897792,671.547392,681.213952,691.961856,701.72672,711.55712,722.141184,732.069888,741.900288,752.615424,761.659392,771.883008,781.910016,794.099712,803.405824,813.203456,822.837248,832.569344,842.498048,852.361216,861.601792,871.268352,881.393664,891.748352,902.26688,912.130048,922.25536,931.856384,941.850624,953.71264,963.608576,972.947456,982.614016,992.8704,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,900,900,0,0,0,0,,11.36,18.88,52,64.48,893.84,1578.24,888.32,1449.04,796.72,1323.92,656.56,1122,607.2,1044,955.44,,1033.3,,106,794,926.4,,0,0,0,0,0,3,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.062208,30.056448,40.148992,50.184192,60.489728,70.4512,80.642048,90.800128,100.139008,110.362624,120.356864,130.187264,140.541952,150.437888,160.366592,170.426368,180.748288,190.38208,200.278016,210.239488,220.758016,231.211008,241.041408,250.445824,260.83328,271.253504,281.575424,290.684928,301.334528,311.361536,321.093632,331.218944,341.573632,352.452608,362.020864,371.75296,381.648896,390.823936,400.883712,411.40224,421.330944,431.39072,440.56576,450.88768,461.242368,471.072768,481.067008,491.225088,501.088256,510.951424,521.240576,530.808832,543.1296,551.452672,561.905664,572.391424,582.582272,591.29856,600.997888,611.549184,622.198784,631.635968,640.811008,651.067392,661.58592,671.481856,681.345024,691.89632,701.431808,710.967296,722.108416,732.561408,741.081088,751.730688,761.462784,771.784704,781.320192,792.068096,802.48832,812.777472,821.624832,832.897024,842.104832,851.345408,861.30688,872.710144,882.900992,893.648896,901.840896,911.540224,921.796608,932.41344,941.850624,951.0912,962.297856,971.833344,981.991424,991.363072,1002.504192,1012.105216,1022.03392,1033.306112,1042.8416,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,950,950,0,0,0,0,,11.76,19.6,53.6,66.48,893.04,1575.76,886.88,1446.72,795.44,1321.2,655.6,1120.24,606.08,1041.76,953.92,,1083,,134.7,848.2,1053.4,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.084352,20.0704,30.056448,40.18176,50.25792,60.12928,70.418432,80.412672,90.374144,100.663296,110.460928,120.291328,131.072,140.312576,150.536192,160.432128,170.491904,180.617216,190.611456,200.572928,210.468864,220.987392,231.145472,240.51712,250.380288,261.193728,271.122432,281.444352,290.586624,301.006848,310.542336,321.650688,331.546624,341.508096,351.076352,361.365504,371.032064,381.026304,391.24992,400.883712,411.07456,421.953536,432.04608,442.073088,451.313664,461.668352,471.04,481.755136,491.061248,502.66112,512.065536,521.797632,531.955712,542.834688,551.059456,562.13504,571.572224,582.746112,592.11776,604.24192,612.43392,622.133248,631.27552,642.08896,652.967936,661.553152,671.711232,682.491904,691.765248,702.38208,712.245248,722.763776,732.299264,743.17824,751.960064,762.51136,772.66944,782.532608,792.461312,802.750464,812.15488,822.4768,832.897024,843.186176,853.6064,863.92832,871.890944,881.917952,892.731392,902.10304,912.26112,921.141248,931.92192,942.374912,953.745408,962.822144,973.766656,983.269376,993.558528,1003.225088,1012.924416,1021.5424,1032.421376,1042.219008,1051.394048,1062.469632,1071.251456,1083.047936,1092.255744,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,1000,1000,0,0,0,0,,12.56,20.96,57.04,70.8,902.08,1583.6,896.08,1454.08,803.84,1328,662.56,1125.92,613.04,1047.28,962.64,,1112.5,,172.1,891.9,1164.3,,0,0,0,0,0,3,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,2,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.018816,20.021248,30.031872,40.38656,50.413568,60.325888,70.4512,80.314368,90.243072,100.204544,110.297088,120.553472,130.449408,140.541952,150.40512,160.497664,170.590208,180.617216,191.52896,200.802304,210.567168,220.889088,230.785024,240.222208,250.478592,260.440064,271.122432,280.952832,290.783232,301.236224,311.230464,321.355776,331.579392,340.95104,351.862784,361.037824,370.999296,380.76416,391.446528,400.818176,411.303936,421.036032,431.06304,441.516032,452.427776,461.37344,470.581248,482.050048,491.323392,502.104064,511.541248,522.354688,531.398656,541.556736,552.402944,561.348608,571.342848,581.369856,591.29856,601.063424,611.352576,621.707264,631.013376,641.76128,651.624448,661.815296,671.186944,681.836544,691.666944,702.185472,711.360512,721.682432,730.988544,742.621184,750.780416,762.6752,771.85024,782.139392,791.576576,802.127872,812.122112,821.723136,831.750144,842.366976,851.509248,862.158848,871.661568,881.655808,892.960768,902.987776,912.130048,923.172864,931.823616,943.030272,951.812096,962.56,972.324864,981.172224,992.641024,1002.012672,1012.432896,1021.902848,1031.3728,1042.743296,1053.81888,1063.15776,1072.857088,1082.425344,1092.943872,1102.282752,1112.4736,1123.28704,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,1050,1050,0,0,0,0,,13.36,22.16,59.92,74.32,900.72,1579.84,894.8,1450.4,802.56,1324.72,661.6,1122.64,611.84,1044.56,960.48,,1091.6,,219.5,923.6,1227.7,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.108928,20.02944,30.203904,40.009728,50.307072,60.096512,70.352896,80.44544,90.243072,100.499456,110.559232,120.061952,130.613248,141.099008,150.07744,160.301056,170.196992,181.37088,190.513152,200.37632,210.829312,220.168192,231.17824,240.68096,251.068416,261.750784,271.220736,282.099712,291.47136,301.203456,310.902784,320.765952,331.513856,340.918272,351.535104,361.496576,371.654656,381.353984,392.298496,401.24416,411.205632,421.298176,431.980544,441.024512,451.739648,461.307904,471.924736,480.70656,490.86464,500.793344,513.835008,521.076736,531.562496,541.753344,552.337408,561.709056,572.12928,582.352896,591.986688,601.489408,612.204544,621.969408,632.356864,641.335296,652.181504,662.89664,671.744,681.213952,691.830784,701.956096,712.278016,721.485824,731.643904,741.605376,751.730688,761.298944,772.538368,782.139392,792.461312,801.66912,811.597824,821.98528,831.586304,841.252864,853.082112,861.339648,872.579072,881.262592,891.715584,902.692864,913.670144,922.779648,932.708352,942.178304,951.386112,962.789376,971.374592,983.072768,992.346112,1002.176512,1011.449856,1021.411328,1033.535488,1043.33312,1052.246016,1062.371328,1072.234496,1081.769984,1091.567616,1101.758464,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,1100,1100,0,0,0,0,,14.24,23.6,63.12,78.16,896.56,1572.72,890.48,1443.76,798.4,1318.48,658.4,1116.88,608.72,1038.96,955.84,,1072.8,,278.2,940.1,1286.8,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.027008,20.078592,30.121984,40.01792,50.061312,60.29312,70.352896,80.478208,90.27584,100.171776,110.460928,120.160256,130.220032,140.378112,150.798336,160.497664,170.786816,180.584448,190.578688,200.409088,210.665472,221.151232,230.621184,240.287744,250.609664,260.734976,271.187968,280.952832,290.48832,301.367296,311.45984,320.96256,331.350016,341.671936,351.010816,361.496576,371.392512,381.550592,391.217152,401.408,411.009024,421.756928,432.406528,442.20416,451.117056,462.716928,472.252416,481.558528,491.782144,501.907456,512.557056,521.699328,531.234816,541.229056,551.387136,562.233344,571.703296,581.95968,591.364096,602.079232,612.335616,622.198784,631.996416,642.58048,651.034624,661.880832,670.793728,682.098688,692.486144,701.661184,711.098368,722.075648,731.152384,741.376,751.763456,764.3136,771.03104,781.811712,791.445504,802.914304,811.597824,821.788672,831.946752,842.62912,851.574784,862.027776,872.087552,882.76992,893.41952,902.463488,911.736832,922.58304,931.233792,941.195264,951.386112,961.806336,972.521472,982.188032,991.952896,1001.619456,1013.18656,1022.03392,1032.84736,1042.0224,1053.130752,1063.190528,1072.82432,1082.228736,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,1150,1150,0,0,0,0,,15.36,25.44,66.88,82.96,892.56,1564.48,885.92,1436.08,794.24,1311.2,654.4,1110.64,605.28,1033.04,950.64,,1083.3,,350.4,944.6,1373.7,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.084352,20.078592,30.072832,40.116224,50.266112,60.325888,70.385664,80.2816,90.374144,100.27008,110.624768,120.520704,130.646016,140.41088,150.601728,160.595968,170.524672,180.912128,190.906368,200.179712,210.796544,220.626944,230.555648,240.156672,251.232256,261.193728,271.581184,281.509888,291.30752,300.875776,310.509568,321.191936,331.481088,341.049344,351.27296,361.2672,371.523584,380.633088,391.24992,402.489344,411.926528,421.036032,430.964736,441.090048,451.510272,460.783616,471.007232,481.394688,491.651072,500.989952,512.065536,521.437184,531.726336,541.851648,552.402944,561.610752,571.998208,581.500928,591.4624,601.227264,612.401152,621.11744,632.09472,641.499136,652.24704,661.618688,671.678464,681.771008,692.617216,702.447616,711.786496,722.468864,732.03712,741.277696,752.975872,761.724928,772.308992,782.598144,792.49408,802.258944,812.417024,821.788672,832.372736,842.366976,852.492288,861.569024,872.153088,881.360896,891.518976,902.397952,912.687104,922.09152,932.872192,941.195264,951.877632,961.773568,972.685312,982.024192,992.509952,1002.930176,1011.318784,1021.247488,1032.060928,1043.49696,1051.8528,1063.550976,1072.463872,1083.31008,1092.845568,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT02,bwt,25,FALSE,1200,1200,0,0,0,0,,16.8,27.84,71.92,89.12,886.96,1554.72,880,1425.92,789.04,1302.08,649.84,1102.72,600.4,1025.2,944.16,,1082.3,,434.3,943.5,1455.4,,3,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.094976,30.154752,40.124416,50.208768,60.227584,70.28736,80.2816,90.570752,100.237312,110.231552,120.651776,130.318336,141.164544,150.667264,160.333824,170.55744,180.617216,190.251008,201.097216,210.305024,220.889088,230.948864,241.00864,250.871808,260.603904,271.941632,281.083904,291.438592,301.13792,311.230464,320.96256,330.760192,341.016576,351.4368,361.955328,371.490816,381.550592,391.151616,401.506304,411.56608,421.691392,431.22688,442.073088,451.805184,462.19264,471.433216,481.624064,492.044288,502.562816,511.410176,522.32192,534.052864,542.14656,551.354368,562.397184,571.539456,581.402624,593.231872,601.915392,610.95936,620.855296,632.127488,642.809856,651.329536,661.684224,672.038912,681.508864,691.372032,702.349312,711.524352,721.321984,731.676672,742.129664,752.746496,762.01984,771.35872,782.106624,791.379968,802.521088,811.728896,821.264384,833.028096,843.61216,853.409792,862.420992,873.529344,882.671616,893.386752,902.561792,913.276928,923.336704,932.151296,941.981696,951.844864,964.296704,972.947456,982.908928,992.739328,1003.094016,1012.793344,1023.115264,1032.51968,1042.874368,1052.737536,1063.682048,1072.136192,1082.261504,1092.48512,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TT03,bwt,25,FALSE,550,550,0,0,0,0,,8.32,13.44,41.36,58.48,880.16,1579.84,872.56,1453.12,792.32,1311.6,666.64,1110.56,614.08,1035.84,946.64,,372.3,,26.8,422.5,184.1,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.051584,20.021248,30.048256,40.189952,50.21696,60.391424,70.975488,80.674816,91.357184,100.564992,110.460928,120.487936,130.318336,140.673024,150.503424,160.694272,170.590208,180.486144,190.8736,200.343552,211.091456,221.184,230.68672,241.17248,250.806272,261.81632,270.82752,281.051136,291.930112,302.383104,313.622528,322.43712,331.972608,341.966848,352.321536,363.003904,372.310016,381.7472,391.774208,402.096128,412.38528,421.953536,431.685632,442.925056,453.246976,463.306752,471.793664,481.460224,494.272512,503.742464,513.048576,523.30496,532.578304,544.079872,552.30464,561.512448,571.768832,581.435392,592.412672,602.60352,613.548032,623.935488,631.963648,643.072,651.886592,662.339584,672.792576,682.55744,694.648832,701.89056,713.326592,723.058688,733.184,742.653952,752.320512,761.331712,775.913472,781.287424,793.31328,802.848768,813.30176,822.935552,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,600,600,0,0,0,0,,8.88,14.32,43.36,61.28,875.52,1572,867.6,1445.36,787.44,1304.88,662.16,1104.24,609.92,1029.76,940.16,,512.3,,33.5,307.1,190.8,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.043392,20.11136,30.02368,40.091648,50.192384,60.29312,70.483968,80.60928,90.505216,100.92544,110.297088,120.619008,130.285568,140.804096,150.56896,160.956416,171.507712,180.846592,191.52896,201.228288,211.156992,220.561408,230.555648,240.713728,252.084224,260.866048,272.039936,281.64096,292.94592,301.072384,312.541184,321.29024,331.251712,342.327296,353.23904,362.020864,372.736,382.40256,392.495104,402.522112,411.598848,421.822464,432.766976,442.892288,451.70688,464.224256,471.400448,481.886208,491.945984,503.021568,512.32768,521.928704,532.414464,544.145408,552.271872,563.642368,572.6208,583.991296,593.199104,603.226112,613.875712,623.4112,633.470976,642.875392,653.688832,663.87968,672.956416,683.081728,693.469184,703.561728,712.835072,723.288064,734.789632,744.16128,751.992832,763.035648,771.751936,783.745024,792.428544,801.931264,812.023808,823.394304,833.257472,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,650,650,0,0,0,0,,8.96,14.56,44,62.08,875.2,1571.2,866.96,1444.24,786.56,1303.44,661.28,1103.52,609.44,1029.2,939.68,,631.8,,31.9,488.3,340.4,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.067968,20.135936,30.244864,40.280064,50.315264,60.358656,70.28736,81.035264,90.669056,100.532224,110.952448,120.782848,130.777088,140.869632,150.667264,160.169984,170.459136,180.355072,190.70976,201.162752,210.632704,220.987392,230.52288,241.303552,251.035648,261.357568,271.908864,282.656768,290.816,301.4656,312.213504,321.9456,332.627968,341.835776,351.666176,362.381312,372.178944,383.680512,393.314304,402.2272,411.762688,421.691392,432.078848,442.597376,452.263936,462.585856,474.382336,481.591296,491.323392,501.907456,510.918656,522.452992,533.13536,543.817728,551.81312,562.724864,571.768832,582.28736,592.11776,603.029504,611.9424,624.623616,631.832576,642.318336,652.41088,665.1904,673.153024,683.278336,693.403648,706.674688,712.900608,723.484672,732.921856,745.340928,752.386048,765.100032,774.373376,783.024128,793.837568,802.390016,813.334528,822.902784,833.978368,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,700,700,0,0,0,0,,9.12,14.72,44.32,62.72,874.64,1569.28,866.24,1443.36,786.24,1303.52,661.12,1102.8,608.88,1028.32,939.12,,733.5,,37.5,554.5,444.2,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.018816,20.094976,30.130176,40.18176,50.405376,60.489728,70.516736,80.805888,90.570752,100.139008,110.854144,120.291328,130.383872,140.804096,150.601728,161.185792,170.983424,180.289536,190.578688,202.145792,211.222528,221.806592,231.34208,240.386048,251.428864,261.259264,271.81056,282.361856,292.749312,302.44864,311.45984,321.388544,332.234752,342.065152,352.485376,361.2672,372.015104,383.156224,392.331264,402.522112,412.483584,423.03488,433.19296,442.073088,452.624384,461.963264,473.432064,482.18112,492.535808,501.121024,511.901696,522.059776,531.464192,542.703616,551.518208,561.872896,572.45696,582.94272,592.707584,603.324416,611.385344,623.57504,632.324096,642.187264,654.114816,662.601728,672.366592,684.032,694.059008,704.18432,712.54016,721.977344,733.51168,744.030208,753.238016,763.789312,772.734976,782.958592,793.47712,803.766272,813.498368,822.444032,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,750,750,0,0,0,0,,9.2,14.88,44.8,63.36,873.84,1568.72,865.28,1442,785.6,1301.76,660.4,1101.76,608.4,1027.36,938.8,,803.6,,46.7,615.3,541.1,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.059776,20.176896,30.121984,40.091648,50.208768,60.45696,70.483968,80.674816,90.243072,100.859904,110.231552,120.881152,130.482176,140.9024,150.7328,161.284096,170.786816,181.436416,191.397888,200.638464,211.058688,221.380608,231.899136,241.270784,251.396096,261.292032,271.417344,282.198016,292.356096,303.005696,312.60672,322.732032,331.972608,341.409792,352.059392,361.693184,371.654656,382.07488,392.331264,401.768448,413.007872,423.559168,432.668672,442.499072,451.772416,462.848,472.776704,481.886208,492.077056,501.67808,513.277952,521.207808,531.955712,543.916032,551.97696,562.069504,572.522496,581.763072,591.822848,603.029504,611.77856,623.050752,633.176064,642.809856,651.75552,663.06048,672.23552,682.72128,692.158464,703.463424,712.736768,721.780736,731.676672,742.588416,753.139712,762.01984,772.5056,783.548416,792.33024,803.569664,812.679168,821.592064,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,800,800,0,0,0,0,,9.36,15.12,45.36,64.08,872.8,1566.8,864.64,1440.16,784.96,1300,659.52,1100.48,607.6,1026.08,937.44,,903,,58.3,682.9,674.9,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.07616,20.094976,30.212096,40.271872,50.249728,60.358656,70.516736,80.60928,90.374144,100.532224,110.362624,120.651776,131.006464,139.984896,150.536192,160.759808,171.081728,180.584448,190.939136,202.047488,210.86208,220.725248,231.0144,242.450432,251.461632,261.48864,271.31904,281.378816,291.864576,302.972928,311.721984,322.961408,331.93984,341.704704,351.4368,361.889792,372.703232,382.07488,391.5776,401.997824,412.8768,421.756928,432.504832,441.87648,452.395008,463.99488,473.00608,483.426304,493.879296,502.628352,512.589824,522.125312,532.774912,542.998528,552.828928,561.938432,573.11232,582.385664,591.986688,602.60352,611.811328,622.624768,634.028032,642.023424,652.476416,663.584768,672.268288,683.2128,692.092928,703.135744,711.688192,722.305024,732.069888,742.719488,751.566848,762.150912,773.259264,783.384576,792.363008,802.97984,812.089344,822.575104,832.339968,842.46528,852.557824,862.191616,872.448,883.458048,893.09184,902.955008,913.408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,850,850,0,0,0,0,,9.52,15.44,46.08,65.12,872.32,1564.8,863.44,1438.48,783.68,1298.56,658.64,1098.8,606.64,1024.4,936.24,,963.6,,73.6,756.2,802.2,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.067968,20.103168,30.089216,40.22272,50.241536,60.391424,70.254592,80.642048,90.898432,100.663296,110.690304,120.4224,131.366912,140.214272,150.601728,161.415168,170.55744,180.71552,191.004672,201.097216,211.320832,221.413376,231.17824,241.369088,251.461632,261.455872,270.303232,281.64096,291.438592,301.498368,311.230464,322.011136,332.201984,342.130688,352.485376,363.298816,371.785728,381.452288,392.429568,401.833984,412.0576,421.462016,433.455104,441.483264,452.558848,462.618624,472.645632,482.01728,491.913216,501.448704,511.770624,522.518528,534.9376,543.490048,552.435712,562.724864,573.538304,582.811648,594.182144,602.60352,612.958208,622.854144,635.797504,642.383872,652.57472,663.453696,673.3824,684.261376,694.059008,704.217088,713.883648,723.222528,734.232576,742.785024,752.68096,763.33056,773.095424,783.220736,792.887296,804.028416,813.891584,823.558144,833.060864,842.924032,853.508096,862.846976,871.890944,882.147328,892.829696,902.856704,913.24416,922.386432,933.101568,941.719552,951.648256,963.575808,973.799424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,900,900,0,0,0,0,,9.84,15.84,47.04,66.48,870.64,1562,861.92,1436.16,782.24,1296.16,657.2,1096.64,605.44,1022.16,934.4,,1033.2,,93.5,822.3,943.2,,0,0,0,0,0,2,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.11712,20.0704,29.98272,40.173568,50.233344,60.391424,70.320128,80.576512,90.43968,100.466688,110.329856,120.4224,130.646016,140.345344,150.667264,161.087488,170.754048,181.20704,191.430656,200.802304,210.796544,221.937664,231.309312,241.598464,251.559936,260.964352,271.48288,281.935872,291.995648,301.694976,311.590912,322.797568,331.841536,341.835776,351.60064,361.92256,371.785728,381.616128,392.23296,403.079168,412.516352,422.117376,432.04608,442.400768,452.460544,462.68416,473.628672,482.410496,491.552768,501.51424,511.34464,521.764864,533.004288,541.786112,552.009728,562.757632,573.44,581.79584,591.822848,600.997888,611.975168,623.935488,633.372672,642.74432,653.262848,662.437888,674.69312,681.803776,691.765248,702.251008,712.441856,722.272256,732.889088,743.309312,753.532928,761.987072,772.276224,782.49984,792.297472,803.504128,814.317568,822.411264,831.586304,843.972608,851.443712,865.042432,872.022016,882.999296,892.829696,904.23296,912.490496,923.303936,932.872192,943.456256,953.22112,963.084288,971.538432,982.974464,992.739328,1001.455616,1012.465664,1021.345792,1033.207808,1043.267584,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,950,950,0,0,0,0,,10.16,16.4,48.32,68.16,869.28,1558.88,860.32,1433.6,780.48,1293.36,656.24,1094.4,604.4,1020,932.72,,1072.9,,119.1,880.6,1064,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.07616,20.013056,30.072832,40.419328,50.118656,60.555264,70.483968,80.44544,90.636288,100.27008,110.821376,120.553472,130.711552,140.869632,151.093248,160.72704,169.90208,180.87936,190.840832,201.981952,210.501632,220.790784,230.85056,240.943104,251.33056,260.767744,271.1552,281.182208,291.831808,301.924352,312.475648,322.7648,332.92288,341.540864,351.502336,362.020864,372.57216,382.533632,392.101888,403.243008,411.271168,422.21568,431.39072,442.892288,452.591616,462.52032,472.18688,482.869248,491.061248,501.972992,513.277952,523.665408,532.512768,544.210944,552.402944,563.183616,572.78464,582.320128,592.44544,602.341376,612.302848,623.24736,631.570432,644.38272,652.607488,662.306816,673.808384,682.88512,692.518912,701.792256,712.704,723.877888,733.085696,742.817792,752.68096,763.789312,772.243456,782.401536,793.14944,802.357248,812.384256,821.82144,832.929792,841.515008,851.902464,864.714752,873.496576,882.966528,892.27264,902.856704,912.392192,921.6,932.642816,944.766976,952.434688,962.23232,973.602816,982.38464,992.804864,1003.257856,1013.252096,1023.279104,1032.323072,1042.448384,1053.425664,1061.584896,1072.889856,1081.966592,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,1000,1000,0,0,0,0,,10.8,17.36,51.04,72,875.68,1564.64,867.12,1438.72,787.2,1298.8,661.68,1098.72,609.6,1024.08,939.52,,1073.1,,153.4,930.2,1151.6,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.067968,20.119552,30.081024,40.1408,50.348032,60.194816,70.352896,80.478208,90.60352,100.564992,110.329856,120.455168,131.072,140.836864,150.994944,161.021952,171.507712,181.272576,190.21824,200.86784,211.222528,220.823552,230.916096,240.51712,250.970112,260.636672,271.417344,282.099712,292.683776,301.203456,312.213504,321.912832,332.201984,342.09792,352.09216,361.168896,373.424128,383.418368,392.462336,402.980864,413.335552,422.346752,432.144384,442.761216,452.493312,462.19264,471.924736,484.999168,492.404736,501.743616,512.425984,521.601024,531.890176,541.949952,551.682048,562.364416,572.29312,582.909952,591.79008,602.60352,612.007936,621.346816,631.701504,643.497984,653.623296,663.22432,672.759808,682.164224,692.748288,702.152704,712.179712,722.829312,731.05408,742.129664,753.598464,762.216448,772.440064,782.336,792.068096,804.12672,813.203456,821.6576,833.093632,841.908224,851.738624,862.093312,873.136128,883.032064,894.73024,903.708672,913.440768,923.40224,932.41344,943.652864,952.89344,962.72384,972.88192,981.794816,993.6896,1003.061248,1012.400128,1022.394368,1032.912896,1041.661952,1053.556736,1064.108032,1073.053696,1083.015168,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,1050,1050,0,0,0,0,,11.36,18.32,53.52,75.28,876,1563.28,867.76,1437.04,787.12,1296.96,661.44,1097.12,609.68,1022.8,939.44,,1062.5,,197.7,964.8,1222.8,,0,0,0,0,0,1,4,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.067968,20.15232,30.171136,40.1408,50.454528,60.29312,70.549504,80.510976,90.177536,100.237312,110.362624,120.389632,130.74432,140.57472,150.40512,160.268288,170.55744,180.158464,190.742528,201.85088,211.419136,220.823552,231.0144,240.910336,251.691008,261.685248,271.450112,281.411584,290.914304,302.022656,311.492608,322.10944,332.333056,343.179264,351.76448,362.643456,371.75296,382.205952,391.020544,401.702912,411.795456,421.003264,432.734208,442.007552,452.231168,462.225408,472.121344,482.902016,492.699648,501.743616,511.737856,522.289152,532.512768,542.048256,552.992768,563.216384,573.538304,582.090752,592.248832,603.062272,613.90848,623.280128,631.996416,643.432448,652.673024,661.356544,672.497664,682.426368,694.091776,703.496192,712.572928,722.173952,733.118464,742.457344,753.795072,763.953152,773.586944,783.548416,793.608192,802.619392,812.548096,822.444032,831.913984,844.333056,851.705856,863.469568,872.93952,884.146176,893.485056,902.987776,912.556032,922.451968,932.970496,942.473216,953.5488,963.084288,972.587008,981.467136,992.444416,1001.095168,1012.105216,1022.296064,1033.50272,1041.727488,1053.097984,1062.5024,1074.528256,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,1100,1100,0,0,0,0,,12.08,19.44,56.08,78.88,873.2,1558.16,864.4,1431.68,784.24,1292.16,659.28,1092.72,607.2,1018.64,935.76,,1063.9,,253.8,986.7,1303.5,,0,0,0,0,0,1,4,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.15808,20.094976,30.14656,40.116224,50.118656,60.424192,70.385664,80.871424,90.112,100.564992,110.329856,120.4224,130.318336,140.41088,150.372352,160.464896,170.360832,180.649984,190.808064,201.03168,210.927616,221.151232,230.621184,241.369088,251.068416,260.308992,271.777792,280.9856,291.209216,301.694976,312.573952,322.404352,331.808768,341.082112,352.878592,361.791488,371.720192,381.812736,391.217152,401.375232,412.811264,422.7072,431.259648,441.319424,451.3792,461.766656,472.416256,483.557376,492.66688,502.693888,511.901696,522.48576,532.119552,543.588352,552.697856,562.692096,573.177856,582.582272,592.510976,602.669056,613.482496,623.935488,633.07776,643.268608,653.492224,663.289856,672.497664,682.196992,693.8624,702.611456,713.293824,722.567168,733.642752,743.735296,753.631232,762.970112,772.702208,784.039936,793.935872,804.487168,814.383104,822.31296,832.864256,842.366976,853.639168,862.519296,872.841216,883.26144,893.288448,903.643136,912.621568,922.714112,933.265408,942.997504,951.58272,961.282048,972.71808,982.450176,991.428608,1004.01152,1011.87584,1022.263296,1033.109504,1043.759104,1052.704768,1063.911424,1072.562176,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,1150,1150,0,0,0,0,,12.96,20.88,59.2,83.28,869.04,1549.76,860.16,1424.48,779.68,1285.12,655.44,1086.72,603.76,1012.72,930.72,,1042,,322.1,992.7,1356.5,,0,0,0,0,0,3,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.182656,20.062208,30.089216,40.091648,50.3808,60.489728,70.877184,80.740352,90.144768,100.171776,110.559232,120.160256,130.514944,140.836864,150.56896,160.530432,170.786816,181.174272,190.349312,200.966144,210.436096,220.463104,230.391808,241.631232,250.478592,260.603904,270.729216,281.31328,291.176448,302.219264,311.721984,322.469888,332.365824,340.721664,351.830016,362.840064,372.015104,381.91104,392.134656,401.309696,411.009024,421.855232,432.340992,441.450496,451.739648,461.86496,472.35072,482.410496,492.699648,501.317632,512.393216,521.043968,532.283392,542.212096,553.058304,561.709056,571.998208,582.647808,593.92,603.324416,612.728832,622.854144,634.650624,642.875392,653.361152,662.07744,675.807232,681.345024,691.142656,702.611456,712.310784,722.468864,732.987392,743.211008,753.074176,761.659392,772.374528,782.041088,792.363008,802.48832,812.285952,821.98528,834.699264,842.46528,853.147648,862.093312,871.366656,883.064832,893.714432,904.757248,912.523264,923.2384,932.41344,943.357952,952.303616,961.380352,972.22656,984.383488,992.444416,1001.848832,1012.85888,1021.607936,1032.290304,1042.0224,1054.015488,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT03,bwt,25,FALSE,1200,1200,0,0,0,0,,14.08,22.64,63.36,88.88,864.16,1541.12,855.04,1416.08,775.12,1277.28,651.04,1079.52,599.68,1005.92,925.36,,1041.8,,402.8,989.2,1433.3,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,1,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.264576,20.0704,30.121984,40.09984,50.102272,60.325888,70.352896,80.412672,90.472448,100.630528,110.329856,120.455168,130.711552,140.476416,150.7328,160.202752,170.72128,180.71552,190.8736,200.343552,210.960384,220.626944,230.68672,240.910336,250.937344,261.521408,271.613952,281.247744,291.504128,301.531136,312.410112,321.78176,332.234752,341.016576,351.4368,361.10336,372.801536,381.91104,390.987776,401.440768,411.369472,422.510592,431.357952,441.974784,451.3792,461.799424,471.629824,482.246656,491.68384,501.972992,511.541248,522.518528,531.595264,541.786112,551.911424,562.266112,571.736064,581.730304,591.79008,604.864512,611.876864,621.838336,631.406592,642.711552,651.984896,662.667264,672.137216,683.180032,691.175424,702.971904,712.638464,722.960384,732.135424,743.0144,751.960064,763.756544,771.981312,783.122432,792.49408,802.619392,811.925504,823.525376,832.045056,844.10368,851.771392,861.47072,872.087552,882.93376,892.1088,901.906432,911.966208,922.517504,932.544512,941.457408,953.87648,962.363392,972.095488,982.614016,993.886208,1002.53696,1013.645312,1022.754816,1033.076736,1041.760256,1052.377088,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TT04,bwt,25,FALSE,550,550,0,0,0,0,,10.64,17.44,49.12,58.08,901.92,1587.44,875.28,1496.48,784.64,1355.28,667.68,1142.16,606.08,1051.52,968.8,,402.3,,32.4,412.9,198.5,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.059776,20.11136,30.121984,40.206336,50.241536,60.29312,70.582272,80.707584,90.734592,100.27008,110.854144,120.979456,130.449408,140.443648,150.700032,161.87392,170.22976,180.748288,191.20128,200.966144,213.745664,220.790784,230.981632,241.565696,251.199488,261.226496,272.039936,281.346048,291.897344,301.498368,311.984128,321.159168,332.726272,341.245952,352.256,362.217472,371.556352,381.58336,391.872512,402.325504,412.516352,422.248448,431.587328,443.645952,451.936256,462.422016,472.154112,484.31104,493.846528,502.726656,514.064384,523.501568,533.200896,542.932992,552.370176,563.052544,573.833216,583.303168,592.871424,601.915392,613.122048,622.592,633.40544,643.497984,654.802944,664.04352,673.120256,682.655744,691.994624,701.988864,712.441856,723.255296,731.742208,742.391808,751.960064,764.346368,771.817472,783.31904,794.591232,803.209216,812.613632,822.181888,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,600,600,0,0,0,0,,11.36,18.56,51.52,61.2,896.56,1579.52,869.76,1488.32,779.52,1348,663.04,1135.44,601.92,1045.12,961.76,,511.6,,40.9,282.3,185.3,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.051584,20.0704,30.212096,40.091648,50.143232,60.489728,70.549504,80.904192,90.60352,100.401152,110.395392,121.2416,130.678784,141.197312,151.191552,160.5632,170.3936,181.436416,190.840832,201.261056,210.894848,220.921856,231.276544,240.451584,252.14976,260.767744,270.99136,282.591232,292.585472,301.367296,312.180736,322.568192,331.710464,341.573632,352.059392,363.528192,372.670464,382.763008,393.216,402.161664,412.680192,423.002112,433.422336,442.236928,451.805184,461.471744,471.8592,483.360768,492.404736,502.398976,511.639552,523.010048,533.692416,542.867456,552.501248,564.396032,573.079552,583.958528,591.95392,602.570752,612.466688,622.067712,632.225792,642.41664,651.362304,662.40512,671.875072,682.819584,693.829632,703.20128,712.343552,724.074496,732.20096,742.457344,752.713728,762.740736,774.012928,782.794752,792.428544,803.078144,813.039616,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,650,650,0,0,0,0,,11.52,18.88,52.32,62.08,895.68,1577.68,868.72,1487.2,779.12,1346.48,662.48,1133.92,601.2,1044.24,960.88,,622.9,,40.9,446.6,319.1,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,4,4,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.084352,20.168704,30.14656,40.288256,50.208768,60.424192,70.680576,80.838656,90.472448,100.466688,111.280128,120.75008,130.940928,141.688832,152.010752,160.72704,170.754048,181.174272,190.840832,200.54016,212.1728,221.02016,230.883328,242.286592,252.3136,260.603904,271.286272,281.772032,292.323328,301.95712,312.410112,324.141056,332.660736,342.294528,352.452608,361.398272,371.326976,381.648896,392.003584,403.177472,413.36832,423.559168,433.84832,442.236928,452.919296,462.290944,471.662592,481.624064,491.814912,503.611392,512.32768,521.437184,533.037056,542.408704,553.7792,563.806208,573.046784,583.827456,592.150528,603.226112,613.122048,622.854144,631.472128,643.39968,652.476416,661.58592,673.841152,684.294144,693.567488,703.03744,713.752576,723.091456,734.134272,743.66976,752.091136,762.118144,772.964352,783.1552,792.82176,802.193408,812.056576,823.066624,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,700,700,0,0,0,0,,11.68,19.12,52.88,62.72,895.52,1576.8,868.4,1486.16,778.56,1346,662.16,1133.28,600.56,1043.28,960.48,,736.6,,47.4,534.4,441.1,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.059776,20.11136,30.154752,40.42752,50.364416,60.260352,70.746112,80.740352,90.76736,100.43392,110.42816,120.553472,131.039232,140.279808,151.191552,160.530432,171.114496,182.091776,191.299584,201.03168,210.829312,222.396416,231.702528,241.33632,252.116992,260.767744,270.925824,281.64096,291.373056,302.055424,312.573952,322.895872,331.677696,343.375872,352.58368,361.824256,373.06368,381.386752,393.281536,402.55488,413.663232,421.986304,432.439296,443.02336,453.804032,462.618624,472.907776,482.967552,491.716608,501.415936,512.49152,521.928704,532.283392,544.768,551.878656,563.216384,572.555264,583.499776,592.478208,603.226112,613.08928,623.640576,633.536512,643.039232,653.000704,662.208512,672.530432,681.73824,693.305344,702.742528,713.097216,723.419136,736.62464,742.85056,754.843648,762.937344,773.357568,782.49984,792.264704,802.881536,812.843008,821.755904,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,750,750,0,0,0,0,,11.92,19.44,53.6,63.52,894.24,1575.52,867.28,1484.64,777.6,1344.08,661.36,1131.76,599.68,1042.08,959.12,,822.4,,58.2,594.6,547.2,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.07616,20.185088,30.3104,40.148992,50.397184,60.424192,70.746112,80.871424,90.243072,101.023744,110.657536,121.40544,130.777088,140.967936,151.093248,161.71008,170.852352,181.272576,190.775296,201.85088,211.02592,225.509376,230.555648,240.615424,252.3136,260.243456,271.450112,282.492928,292.323328,303.333376,312.705024,321.78176,331.710464,343.932928,353.370112,362.479616,372.24448,382.697472,393.117696,401.670144,412.647424,422.674432,432.766976,442.302464,453.312512,462.815232,473.4976,482.5088,492.01152,503.840768,512.557056,522.289152,532.217856,542.834688,552.566784,563.183616,573.079552,583.663616,592.084992,603.291648,612.59776,621.28128,633.929728,644.022272,653.000704,664.20736,673.54624,682.754048,693.829632,701.72672,712.638464,724.729856,733.282304,742.1952,753.074176,763.133952,773.685248,785.28512,793.444352,803.373056,810.942464,822.411264,833.388544,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,800,800,0,0,0,0,,12.08,19.76,54.32,64.4,893.28,1573.2,866.08,1482.64,776.32,1342.24,659.76,1130.16,598.88,1040.64,957.76,,883.6,,72.8,652.5,649.4,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.07616,20.127744,30.195712,40.09984,50.126848,60.29312,70.582272,80.60928,91.029504,100.368384,110.886912,120.487936,130.777088,140.967936,150.601728,160.858112,170.950656,180.977664,191.299584,200.86784,211.419136,224.264192,231.931904,240.68096,250.970112,261.914624,270.893056,282.525696,293.634048,301.694976,311.984128,321.716224,331.644928,341.704704,352.026624,363.364352,371.818496,381.812736,392.3968,402.39104,411.959296,421.625856,434.601984,443.154432,452.100096,462.585856,472.547328,482.246656,493.420544,502.33344,513.14688,522.32192,533.62688,543.031296,553.385984,562.13504,571.8016,584.024064,593.887232,602.800128,612.499456,622.362624,631.76704,642.646016,653.55776,663.977984,672.661504,683.2128,692.71552,701.792256,712.933376,722.337792,732.659712,742.490112,752.615424,761.561088,774.504448,783.450112,794.13248,803.766272,812.384256,823.099392,832.503808,842.203136,853.377024,861.765632,872.906752,883.621888,893.190144,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,850,850,0,0,0,0,,12.4,20.24,55.28,65.68,891.68,1570.56,864.48,1480.24,774.8,1339.44,658.32,1127.92,597.44,1038.4,956,,983.8,,91.6,715.9,795.9,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,2,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.027008,20.217856,30.154752,40.26368,50.167808,60.260352,71.172096,80.707584,90.406912,100.92544,110.231552,120.651776,131.268608,140.9024,150.503424,160.595968,171.671552,181.239808,190.644224,202.080256,211.976192,222.16704,231.735296,241.532928,251.428864,261.554176,272.105472,281.214976,291.30752,301.400064,312.311808,322.502656,332.333056,342.523904,351.305728,362.020864,371.720192,384.106496,392.986624,402.128896,413.958144,421.855232,432.898048,443.973632,451.346432,461.471744,473.595904,483.033088,493.32224,501.415936,513.703936,522.256384,533.889024,543.162368,553.7792,562.167808,573.60384,582.713344,592.642048,602.865664,613.318656,622.133248,632.4224,642.842624,652.705792,661.880832,671.744,684.163072,694.51776,703.102976,713.097216,722.04288,733.151232,742.916096,752.156672,762.01984,772.571136,782.729216,792.9856,801.538048,813.400064,823.689216,832.995328,844.136448,852.164608,862.420992,873.496576,881.557504,895.123456,903.380992,913.702912,922.484736,932.937728,944.86528,952.664064,962.166784,973.242368,983.760896,992.837632,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,900,900,0,0,0,0,,12.8,20.88,56.72,67.28,890,1567.84,862.96,1476.48,773.28,1337.12,657.2,1125.68,596.24,1036.4,954.08,,1032.6,,115.5,774.9,915.7,,0,0,0,0,0,2,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.15808,20.144128,30.302208,40.484864,50.470912,60.882944,70.680576,80.44544,90.505216,100.696064,110.985216,122.22464,130.318336,141.590528,150.798336,161.3824,170.819584,181.272576,191.299584,200.507392,212.205568,221.413376,231.0144,240.877568,251.297792,261.226496,271.515648,281.47712,291.569664,302.546944,312.213504,321.585152,332.726272,342.491136,353.73056,362.938368,371.294208,381.386752,392.101888,402.522112,412.71296,422.903808,432.340992,443.088896,452.36224,463.273984,472.580096,483.81952,493.256704,503.218176,514.064384,523.436032,531.82464,541.949952,552.501248,561.414144,574.226432,583.172096,596.639744,601.423872,612.564992,624.656384,633.110528,642.285568,652.476416,662.601728,672.595968,683.2128,691.470336,704.708608,711.22944,722.599936,731.480064,746.225664,752.975872,763.527168,773.062656,784.30208,793.247744,803.14368,812.843008,821.559296,832.667648,843.022336,853.049344,864.223232,871.890944,883.392512,892.567552,902.234112,913.73568,924.090368,934.281216,942.604288,953.647104,962.002944,972.095488,983.465984,993.755136,1004.568576,1013.448704,1023.803392,1032.617984,1043.398656,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,950,950,0,0,0,0,,13.28,21.68,58.4,69.52,887.76,1564.24,860.88,1473.36,771.2,1333.68,655.28,1122.72,594.64,1033.04,951.52,,1081.9,,145.9,828,1041.7,,0,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.108928,20.135936,30.113792,40.1408,50.33984,60.358656,70.746112,80.740352,90.27584,100.204544,110.362624,120.848384,130.842624,141.492224,150.765568,161.579008,171.04896,181.469184,191.561728,200.933376,211.582976,220.594176,233.865216,241.532928,250.51136,261.947392,271.31904,281.706496,291.79904,303.497216,311.590912,322.076672,332.234752,341.11488,352.354304,362.184704,371.949568,382.435328,393.87136,402.88256,411.762688,421.986304,432.635904,441.942016,452.1984,462.225408,472.154112,482.476032,492.208128,502.857728,511.737856,523.96032,532.64384,543.260672,552.337408,562.757632,572.94848,583.073792,591.888384,602.341376,613.41696,622.42816,633.143296,642.449408,652.181504,662.07744,673.05472,683.638784,694.51776,702.611456,712.04864,722.272256,731.676672,741.474304,752.320512,761.52832,773.029888,782.336,791.871488,803.012608,814.546944,822.771712,833.716224,843.12064,852.393984,862.322688,872.28416,884.113408,891.846656,903.282688,912.982016,923.959296,932.478976,942.997504,952.270848,962.658304,973.832192,983.20384,994.67264,1002.012672,1011.646464,1023.901696,1031.667712,1043.431424,1053.917184,1064.206336,1073.053696,1081.901056,1092.878336,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,1000,1000,0,0,0,0,,14.16,23.04,61.84,73.52,893.2,1567.92,866.96,1477.12,776.64,1337.12,660.16,1125.44,599.2,1036.08,956.8,,1083.1,,185.3,869.3,1126.8,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,2,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.027008,20.037632,30.302208,40.108032,50.266112,60.588032,71.139328,80.543744,90.505216,100.958208,110.91968,120.946688,131.465216,140.869632,150.142976,160.694272,171.2128,180.617216,190.8736,200.966144,211.124224,221.282304,230.981632,241.205248,251.265024,262.373376,271.384576,281.706496,291.47136,302.350336,312.737792,322.306048,332.26752,341.704704,352.41984,362.676224,372.736,382.173184,392.167424,401.73568,413.171712,421.920768,432.37376,440.860672,452.395008,462.716928,473.104384,484.409344,493.191168,502.693888,513.47456,523.63264,533.168128,541.556736,552.206336,563.183616,572.227584,581.79584,592.052224,602.505216,611.385344,622.690304,634.028032,644.120576,653.950976,662.863872,673.513472,683.311104,692.256768,702.283776,712.605696,721.977344,733.151232,742.883328,752.549888,762.609664,772.17792,782.204928,793.018368,801.243136,814.809088,823.263232,832.14336,842.1376,852.557824,862.388224,874.348544,884.834304,894.500864,902.43072,912.654336,922.877952,932.08576,943.325184,952.991744,963.608576,972.455936,982.319104,991.985664,1001.848832,1014.595584,1024.425984,1034.190848,1042.710528,1052.704768,1062.436864,1072.103424,1083.113472,1091.796992,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,1050,1050,0,0,0,0,,15.04,24.56,65.28,77.6,894.16,1566.16,866.64,1475.36,777.12,1334.64,660.24,1123.6,599.04,1034.56,957.12,,1072.1,,234.5,900.4,1199.8,,0,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.084352,20.176896,30.18752,40.435712,50.126848,60.260352,70.713344,80.969728,90.60352,100.59776,110.690304,120.91392,131.8912,140.541952,151.191552,160.23552,171.70432,180.977664,191.332352,202.637312,211.550208,220.594176,230.981632,244.645888,251.068416,261.128192,270.696448,280.592384,292.323328,301.498368,312.999936,322.699264,332.300288,342.196224,351.862784,361.627648,372.015104,382.369792,392.200192,402.653184,412.188672,421.756928,432.177152,443.02336,452.460544,463.306752,472.35072,481.6896,492.66688,502.956032,513.507328,522.551296,533.692416,541.949952,551.682048,562.200576,573.177856,581.730304,592.248832,602.570752,613.777408,621.707264,632.75008,643.72736,653.852672,662.175744,671.678464,684.032,692.191232,702.611456,711.327744,722.37056,734.101504,745.472,754.122752,764.674048,772.571136,782.893056,792.461312,803.30752,813.268992,823.754752,833.29024,843.415552,851.836928,862.748672,872.808448,883.982336,893.353984,904.101888,913.276928,922.025984,932.675584,942.440448,952.56576,963.084288,973.53728,983.990272,991.526912,1004.077056,1012.36736,1023.967232,1033.437184,1044.414464,1053.097984,1062.5024,1072.070656,1082.916864,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,1100,1100,0,0,0,0,,16.16,26.24,68.88,81.92,891.04,1560.24,864,1468.96,774.08,1328.72,657.36,1118.72,596.48,1029.76,952.88,,1061.9,,295,916.9,1268.7,,1,0,0,0,0,1,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,10.067968,20.054016,30.195712,40.116224,50.110464,60.45696,70.647808,80.478208,90.27584,100.27008,111.050752,120.324096,131.203072,141.033472,151.093248,160.661504,172.097536,181.567488,191.397888,201.35936,211.124224,221.413376,230.719488,242.81088,251.953152,261.259264,271.581184,281.772032,292.487168,304.021504,312.1152,323.584,332.005376,342.130688,352.157696,362.315776,372.604928,383.778816,393.183232,402.423808,412.745728,421.363712,433.291264,442.630144,452.85376,462.618624,473.530368,482.770944,491.618304,503.349248,511.83616,521.732096,532.611072,542.408704,551.780352,561.774592,571.670528,583.827456,593.297408,602.963968,613.056512,622.690304,632.291328,643.72736,652.476416,663.158784,671.90784,681.639936,693.960704,701.72672,712.179712,722.5344,732.889088,742.85056,753.958912,763.33056,774.373376,782.99136,792.00256,802.32448,813.400064,822.116352,831.258624,842.530816,853.049344,861.929472,873.660416,882.704384,894.304256,902.59456,913.932288,922.943488,932.478976,943.357952,952.762368,964.03456,973.766656,984.743936,992.837632,1002.307584,1012.072448,1023.83616,1034.616832,1042.710528,1054.670848,1061.945344,1072.955392,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,1150,1150,0,0,0,0,,17.44,28.4,73.2,87.28,886.4,1552.08,859.12,1461.6,769.28,1321.76,653.84,1111.84,593.2,1023.52,947.84,,1064.3,,368.4,925.4,1353.3,,3,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,1,1,0,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.250624,30.1056,40.353792,50.21696,60.325888,70.549504,80.60928,90.472448,100.335616,110.624768,120.487936,130.809856,141.164544,150.634496,160.464896,171.278336,181.174272,191.03744,201.916416,210.86208,221.83936,230.490112,241.369088,252.14976,261.586944,271.712256,281.837568,292.585472,302.481408,312.180736,322.10944,332.726272,342.163456,351.338496,361.725952,371.720192,382.042112,391.217152,402.358272,411.533312,422.576128,433.586176,443.056128,454.00064,463.208448,473.563136,483.295232,491.52,502.82496,513.441792,522.452992,531.955712,542.015488,553.7792,562.757632,573.997056,581.435392,593.199104,602.76736,612.7616,622.985216,634.71616,643.104768,653.459456,664.010752,674.168832,684.032,693.53472,702.939136,711.852032,722.993152,732.823552,745.242624,752.320512,763.691008,772.571136,783.712256,793.116672,804.487168,813.170688,823.656448,833.683456,843.776,852.688896,862.912512,873.562112,884.57216,893.58336,903.217152,912.687104,923.631616,932.544512,942.178304,953.483264,962.88768,972.685312,982.974464,994.5088,1002.04544,1012.400128,1022.656512,1032.421376,1044.217856,1054.14656,1064.271872,1073.577984,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
TT04,bwt,25,FALSE,1200,1200,0,0,0,0,,19.12,30.96,78.72,93.92,880.88,1542.4,853.28,1451.92,763.92,1312.8,649.2,1104,588.72,1015.68,941.44,,1043.4,,444.5,959.6,1445.8,,3,0,0,0,0,0,3,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,0,20.094976,30.089216,40.22272,50.176,60.588032,70.647808,80.969728,90.537984,100.564992,110.526464,120.4224,130.646016,141.262848,150.7328,162.2016,170.295296,181.174272,190.742528,201.261056,211.746816,221.380608,231.571456,240.975872,250.740736,261.48864,272.203776,282.13248,291.602432,301.989888,311.394304,322.60096,332.365824,341.868544,352.976896,362.053632,373.784576,381.517824,391.774208,402.325504,412.778496,422.346752,431.456256,442.335232,453.115904,462.35648,473.00608,483.98336,492.863488,502.464512,513.245184,524.025856,532.15232,542.670848,552.63232,561.905664,573.571072,581.435392,592.543744,603.488256,612.794368,623.509504,632.356864,643.203072,652.312576,662.470656,673.808384,683.638784,693.174272,702.152704,714.539008,724.074496,733.609984,741.376,751.86176,763.98592,771.6864,783.515648,794.95168,802.193408,813.400064,822.80448,832.3072,843.382784,853.27872,863.830016,873.005056,884.015104,893.616128,902.43072,912.949248,924.647424,934.412288,943.489024,954.400768,962.72384,973.504512,982.188032,992.772096,1002.242048,1012.891648,1023.50848,1032.945664,1043.431424,1051.754496,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
